Work Fluctuations in the Active Ornstein- Uhlenbeck Particle model

We study the large deviations of the power injected by the active force for an Active Ornstein-Uhlenbeck Particle (AOUP), free or in a confining potential. For the free-particle case, we compute the rate function analytically in d-dimensions from a saddle-point expansion, and numerically in two dimensions by it a) direct sampling of the active work in numerical solutions of the AOUP equations and b) Legendre-Fenchel transform of the scaled cumulant generating function obtained via a cloning algorithm. The rate function presents asymptotically linear branches on both sides and it is independent of the system's dimensionality, apart from a multiplicative factor. For the confining potential case, we focus on two-dimensional systems and obtain the rate function numerically using both methods a) and b). We find a different scenario for harmonic and anharmonic potentials: in the former case, the phenomenology of fluctuations is analogous to that of a free particle, but the rate function might be non-analytic; in the latter case the rate functions are analytic, but fluctuations are realised by entirely different means, which rely strongly on the particle-potential interaction. Finally, we check the validity of a fluctuation relation for the active work distribution. In the free-particle case, the relation is satisfied with a slope proportional to the bath temperature. The same slope is found for the harmonic potential, regardless of activity, and for an anharmonic potential with low activity. In the anharmonic case with high activity, instead, we find a different slope which is equal to an effective temperature obtained from the fluctuation-dissipation theorem.

==> figures/rate-function_free.txt <==
-2.266903699999999944e+01 4.533808589999999867e+02 -3.650000000000000033e-03 4.533808589999999867e+02
-2.261401000000000039e+01 4.522803040000000010e+02 -3.580999999999999982e-03 4.522803040000000010e+02
-2.255898200000000031e+01 4.511797490000000153e+02 -3.511999999999999931e-03 4.511797490000000153e+02
-2.250395500000000126e+01 4.500791950000000270e+02 -3.442000000000000181e-03 4.500791950000000270e+02
-2.244892700000000119e+01 4.489786399999999844e+02 -3.373000000000000130e-03 4.489786399999999844e+02
-2.239389900000000111e+01 4.478780859999999961e+02 -3.302999999999999946e-03 4.478780859999999961e+02
-2.233887199999999851e+01 4.467775310000000104e+02 -3.233000000000000197e-03 4.467775310000000104e+02
-2.228384399999999843e+01 4.456769770000000221e+02 -3.161999999999999880e-03 4.456769770000000221e+02
-2.222881699999999938e+01 4.445764229999999770e+02 -3.092000000000000130e-03 4.445764229999999770e+02
-2.217378899999999931e+01 4.434758679999999913e+02 -3.020999999999999814e-03 4.434758679999999913e+02
-2.211876200000000026e+01 4.423753140000000030e+02 -2.949999999999999931e-03 4.423753140000000030e+02
-2.206373400000000018e+01 4.412747600000000148e+02 -2.877999999999999916e-03 4.412747600000000148e+02
-2.200870700000000113e+01 4.401742060000000265e+02 -2.807000000000000033e-03 4.401742060000000265e+02
-2.195367900000000105e+01 4.390736529999999789e+02 -2.735000000000000018e-03 4.390736529999999789e+02
-2.189865199999999845e+01 4.379730989999999906e+02 -2.663000000000000003e-03 4.379730989999999906e+02
-2.184362399999999838e+01 4.368725450000000023e+02 -2.589999999999999854e-03 4.368725450000000023e+02
-2.178859699999999933e+01 4.357719920000000116e+02 -2.517999999999999839e-03 4.357719920000000116e+02
-2.173356899999999925e+01 4.346714380000000233e+02 -2.445000000000000125e-03 4.346714380000000233e+02
-2.167854200000000020e+01 4.335708849999999757e+02 -2.370999999999999844e-03 4.335708849999999757e+02
-2.162351400000000012e+01 4.324703309999999874e+02 -2.298000000000000129e-03 4.324703309999999874e+02
-2.156848700000000107e+01 4.313697779999999966e+02 -2.223999999999999849e-03 4.313697779999999966e+02
-2.151345900000000100e+01 4.302692250000000058e+02 -2.150000000000000001e-03 4.302692250000000058e+02
-2.145843199999999840e+01 4.291686720000000150e+02 -2.076000000000000154e-03 4.291686720000000150e+02
-2.140340399999999832e+01 4.280681190000000242e+02 -2.001000000000000174e-03 4.280681190000000242e+02
-2.134837699999999927e+01 4.269675659999999766e+02 -1.926999999999999894e-03 4.269675659999999766e+02
-2.129334899999999919e+01 4.258670139999999833e+02 -1.851999999999999914e-03 4.258670139999999833e+02
-2.123832200000000014e+01 4.247664609999999925e+02 -1.776000000000000018e-03 4.247664609999999925e+02
-2.118329400000000007e+01 4.236659080000000017e+02 -1.699999999999999905e-03 4.236659080000000017e+02
-2.112826700000000102e+01 4.225653560000000084e+02 -1.624999999999999925e-03 4.225653560000000084e+02
-2.107323900000000094e+01 4.214648030000000176e+02 -1.547999999999999897e-03 4.214648030000000176e+02
-2.101821199999999834e+01 4.203642510000000243e+02 -1.472000000000000001e-03 4.203642510000000243e+02
-2.096318399999999826e+01 4.192636989999999741e+02 -1.394999999999999973e-03 4.192636989999999741e+02
-2.090815699999999921e+01 4.181631469999999808e+02 -1.317999999999999944e-03 4.181631469999999808e+02
-2.085312899999999914e+01 4.170625949999999875e+02 -1.240000000000000000e-03 4.170625949999999875e+02
-2.079810200000000009e+01 4.159620429999999942e+02 -1.162999999999999971e-03 4.159620429999999942e+02
-2.074307400000000001e+01 4.148614910000000009e+02 -1.085000000000000027e-03 4.148614910000000009e+02
-2.068804700000000096e+01 4.137609400000000051e+02 -1.005999999999999950e-03 4.137609400000000051e+02
-2.063301900000000089e+01 4.126603880000000117e+02 -9.280000000000000054e-04 4.126603880000000117e+02
-2.057799199999999828e+01 4.115598370000000159e+02 -8.490000000000000368e-04 4.115598370000000159e+02
-2.052296400000000176e+01 4.104592850000000226e+02 -7.690000000000000438e-04 4.104592850000000226e+02
-2.046793600000000168e+01 4.093587340000000268e+02 -6.899999999999999667e-04 4.093587340000000268e+02
-2.041290899999999908e+01 4.082581829999999741e+02 -6.099999999999999737e-04 4.082581829999999741e+02
-2.035788099999999901e+01 4.071576319999999782e+02 -5.299999999999999807e-04 4.071576319999999782e+02
-2.030285399999999996e+01 4.060570809999999824e+02 -4.490000000000000176e-04 4.060570809999999824e+02
-2.024782599999999988e+01 4.049565299999999866e+02 -3.680000000000000003e-04 4.049565299999999866e+02
-2.019279900000000083e+01 4.038559789999999907e+02 -2.869999999999999830e-04 4.038559789999999907e+02
-2.013777100000000075e+01 4.027554289999999924e+02 -2.059999999999999928e-04 4.027554289999999924e+02
-2.008274400000000171e+01 4.016548779999999965e+02 -1.240000000000000054e-04 4.016548779999999965e+02
-2.002771600000000163e+01 4.005543279999999982e+02 -4.199999999999999768e-05 4.005543279999999982e+02
-1.997268899999999903e+01 3.994537770000000023e+02 4.100000000000000047e-05 3.994537770000000023e+02
-1.991766099999999895e+01 3.983532270000000040e+02 1.240000000000000054e-04 3.983532270000000040e+02
-1.986263399999999990e+01 3.972526770000000056e+02 2.069999999999999900e-04 3.972526770000000056e+02
-1.980760599999999982e+01 3.961521270000000072e+02 2.910000000000000260e-04 3.961521270000000072e+02
-1.975257900000000078e+01 3.950515780000000063e+02 3.750000000000000078e-04 3.950515780000000063e+02
-1.969755100000000070e+01 3.939510280000000080e+02 4.589999999999999896e-04 3.939510280000000080e+02
-1.964252400000000165e+01 3.928504780000000096e+02 5.429999999999999714e-04 3.928504780000000096e+02
-1.958749600000000157e+01 3.917499290000000087e+02 6.279999999999999775e-04 3.917499290000000087e+02
-1.953246899999999897e+01 3.906493790000000104e+02 7.140000000000000079e-04 3.906493790000000104e+02
-1.947744099999999889e+01 3.895488300000000095e+02 8.000000000000000383e-04 3.895488300000000095e+02
-1.942241399999999985e+01 3.884482810000000086e+02 8.859999999999999603e-04 3.884482810000000086e+02
-1.936738599999999977e+01 3.873477320000000077e+02 9.719999999999999907e-04 3.873477320000000077e+02
-1.931235900000000072e+01 3.862471830000000068e+02 1.059000000000000045e-03 3.862471830000000068e+02
-1.925733100000000064e+01 3.851466350000000034e+02 1.146000000000000100e-03 3.851466350000000034e+02
-1.920230400000000159e+01 3.840460860000000025e+02 1.234000000000000071e-03 3.840460860000000025e+02
-1.914727600000000152e+01 3.829455379999999991e+02 1.322000000000000041e-03 3.829455379999999991e+02
-1.909224899999999892e+01 3.818449889999999982e+02 1.410000000000000012e-03 3.818449889999999982e+02
-1.903722099999999884e+01 3.807444409999999948e+02 1.498999999999999898e-03 3.807444409999999948e+02
-1.898219399999999979e+01 3.796438929999999914e+02 1.588000000000000002e-03 3.796438929999999914e+02
-1.892716599999999971e+01 3.785433449999999880e+02 1.678000000000000021e-03 3.785433449999999880e+02
-1.887213900000000066e+01 3.774427969999999846e+02 1.766999999999999908e-03 3.774427969999999846e+02
-1.881711100000000059e+01 3.763422499999999786e+02 1.858000000000000059e-03 3.763422499999999786e+02
-1.876208400000000154e+01 3.752417019999999752e+02 1.948999999999999995e-03 3.752417019999999752e+02
-1.870705600000000146e+01 3.741411550000000261e+02 2.040000000000000147e-03 3.741411550000000261e+02
-1.865202899999999886e+01 3.730406070000000227e+02 2.131000000000000082e-03 3.730406070000000227e+02
-1.859700099999999878e+01 3.719400600000000168e+02 2.223000000000000149e-03 3.719400600000000168e+02
-1.854197399999999973e+01 3.708395130000000108e+02 2.315999999999999916e-03 3.708395130000000108e+02
-1.848694599999999966e+01 3.697389660000000049e+02 2.409000000000000117e-03 3.697389660000000049e+02
-1.843191799999999958e+01 3.686384199999999964e+02 2.501999999999999884e-03 3.686384199999999964e+02
-1.837689100000000053e+01 3.675378729999999905e+02 2.595999999999999783e-03 3.675378729999999905e+02
-1.832186300000000045e+01 3.664373269999999820e+02 2.690000000000000117e-03 3.664373269999999820e+02
-1.826683600000000141e+01 3.653367809999999736e+02 2.785000000000000149e-03 3.653367809999999736e+02
-1.821180800000000133e+01 3.642362340000000245e+02 2.880000000000000181e-03 3.642362340000000245e+02
-1.815678099999999873e+01 3.631356890000000135e+02 2.975000000000000214e-03 3.631356890000000135e+02
-1.810175299999999865e+01 3.620351430000000050e+02 3.070999999999999945e-03 3.620351430000000050e+02
-1.804672599999999960e+01 3.609345969999999966e+02 3.167000000000000110e-03 3.609345969999999966e+02
-1.799169799999999952e+01 3.598340519999999856e+02 3.263999999999999974e-03 3.598340519999999856e+02
-1.793667100000000048e+01 3.587335059999999771e+02 3.361999999999999971e-03 3.587335059999999771e+02
-1.788164300000000040e+01 3.576329610000000230e+02 3.459999999999999968e-03 3.576329610000000230e+02
-1.782661600000000135e+01 3.565324160000000120e+02 3.557999999999999965e-03 3.565324160000000120e+02
-1.777158800000000127e+01 3.554318710000000010e+02 3.657000000000000094e-03 3.554318710000000010e+02
-1.771656099999999867e+01 3.543313269999999875e+02 3.755999999999999790e-03 3.543313269999999875e+02
-1.766153299999999859e+01 3.532307819999999765e+02 3.856000000000000053e-03 3.532307819999999765e+02
-1.760650599999999955e+01 3.521302380000000198e+02 3.956000000000000315e-03 3.521302380000000198e+02
-1.755147799999999947e+01 3.510296930000000089e+02 4.056999999999999842e-03 3.510296930000000089e+02
-1.749645100000000042e+01 3.499291489999999953e+02 4.158000000000000237e-03 3.499291489999999953e+02
-1.744142300000000034e+01 3.488286059999999793e+02 4.259999999999999898e-03 3.488286059999999793e+02
-1.738639600000000129e+01 3.477280620000000226e+02 4.362000000000000426e-03 3.477280620000000226e+02
-1.733136800000000122e+01 3.466275180000000091e+02 4.465000000000000219e-03 3.466275180000000091e+02
-1.727634099999999862e+01 3.455269749999999931e+02 4.568000000000000012e-03 3.455269749999999931e+02
-1.722131299999999854e+01 3.444264319999999771e+02 4.671999999999999938e-03 3.444264319999999771e+02
-1.716628599999999949e+01 3.433258890000000179e+02 4.775999999999999863e-03 3.433258890000000179e+02
-1.711125799999999941e+01 3.422253460000000018e+02 4.880999999999999922e-03 3.422253460000000018e+02
-1.705623100000000036e+01 3.411248029999999858e+02 4.987000000000000113e-03 3.411248029999999858e+02
-1.700120300000000029e+01 3.400242610000000241e+02 5.093000000000000305e-03 3.400242610000000241e+02
-1.694617600000000124e+01 3.389237190000000055e+02 5.198999999999999629e-03 3.389237190000000055e+02
-1.689114800000000116e+01 3.378231769999999869e+02 5.305999999999999953e-03 3.378231769999999869e+02
-1.683612099999999856e+01 3.367226350000000252e+02 5.414000000000000409e-03 3.367226350000000252e+02
-1.678109299999999848e+01 3.356220930000000067e+02 5.521999999999999999e-03 3.356220930000000067e+02
-1.672606599999999943e+01 3.345215519999999856e+02 5.630999999999999721e-03 3.345215519999999856e+02
-1.667103799999999936e+01 3.334210100000000239e+02 5.740999999999999576e-03 3.334210100000000239e+02
-1.661601100000000031e+01 3.323204690000000028e+02 5.851000000000000298e-03 3.323204690000000028e+02
-1.656098300000000023e+01 3.312199279999999817e+02 5.961000000000000153e-03 3.312199279999999817e+02
-1.650595600000000118e+01 3.301193870000000175e+02 6.073000000000000273e-03 3.301193870000000175e+02
-1.645092800000000111e+01 3.290188469999999938e+02 6.184000000000000261e-03 3.290188469999999938e+02
-1.639590000000000103e+01 3.279183070000000271e+02 6.296999999999999646e-03 3.279183070000000271e+02
-1.634087299999999843e+01 3.268177670000000035e+02 6.409999999999999899e-03 3.268177670000000035e+02
-1.628584499999999835e+01 3.257172269999999799e+02 6.523000000000000152e-03 3.257172269999999799e+02
-1.623081799999999930e+01 3.246166870000000131e+02 6.637999999999999803e-03 3.246166870000000131e+02
-1.617578999999999922e+01 3.235161469999999895e+02 6.753000000000000322e-03 3.235161469999999895e+02
-1.612076300000000018e+01 3.224156080000000202e+02 6.867999999999999973e-03 3.224156080000000202e+02
-1.606573500000000010e+01 3.213150689999999940e+02 6.984999999999999890e-03 3.213150689999999940e+02
-1.601070800000000105e+01 3.202145300000000248e+02 7.100999999999999673e-03 3.202145300000000248e+02
-1.595567999999999920e+01 3.191139919999999961e+02 7.218999999999999723e-03 3.191139919999999961e+02
-1.590065300000000015e+01 3.180134530000000268e+02 7.336999999999999772e-03 3.180134530000000268e+02
-1.584562500000000007e+01 3.169129149999999981e+02 7.455999999999999954e-03 3.169129149999999981e+02
-1.579059799999999925e+01 3.158123770000000263e+02 7.576000000000000269e-03 3.158123770000000263e+02
-1.573556999999999917e+01 3.147118399999999951e+02 7.695999999999999716e-03 3.147118399999999951e+02
-1.568054300000000012e+01 3.136113020000000233e+02 7.816999999999999296e-03 3.136113020000000233e+02
-1.562551500000000004e+01 3.125107649999999921e+02 7.938999999999999876e-03 3.125107649999999921e+02
-1.557048799999999922e+01 3.114102280000000178e+02 8.061000000000000457e-03 3.114102280000000178e+02
-1.551545999999999914e+01 3.103096909999999866e+02 8.184000000000000302e-03 3.103096909999999866e+02
-1.546043300000000009e+01 3.092091550000000097e+02 8.307999999999999413e-03 3.092091550000000097e+02
-1.540540500000000002e+01 3.081086179999999786e+02 8.432999999999999524e-03 3.081086179999999786e+02
-1.535037799999999919e+01 3.070080820000000017e+02 8.557999999999999635e-03 3.070080820000000017e+02
-1.529534999999999911e+01 3.059075470000000223e+02 8.684000000000000746e-03 3.059075470000000223e+02
-1.524032300000000006e+01 3.048070109999999886e+02 8.810999999999999388e-03 3.048070109999999886e+02
-1.518529499999999999e+01 3.037064760000000092e+02 8.937999999999999765e-03 3.037064760000000092e+02
-1.513026799999999916e+01 3.026059409999999730e+02 9.067000000000000406e-03 3.026059409999999730e+02
-1.507524000000000086e+01 3.015054059999999936e+02 9.195999999999999314e-03 3.015054059999999936e+02
-1.502021300000000004e+01 3.004048720000000117e+02 9.325999999999999221e-03 3.004048720000000117e+02
-1.496518499999999996e+01 2.993043379999999729e+02 9.457000000000000128e-03 2.993043379999999729e+02
-1.491015799999999913e+01 2.982038039999999910e+02 9.587999999999999301e-03 2.982038039999999910e+02
-1.485513000000000083e+01 2.971032700000000091e+02 9.721000000000000474e-03 2.971032700000000091e+02
-1.480010300000000001e+01 2.960027370000000246e+02 9.853999999999999912e-03 2.960027370000000246e+02
-1.474507499999999993e+01 2.949022039999999834e+02 9.988000000000000350e-03 2.949022039999999834e+02
-1.469004800000000088e+01 2.938016709999999989e+02 1.012300000000000005e-02 2.938016709999999989e+02
-1.463502000000000081e+01 2.927011380000000145e+02 1.025900000000000076e-02 2.927011380000000145e+02
-1.457999299999999998e+01 2.916006060000000275e+02 1.039499999999999973e-02 2.916006060000000275e+02
-1.452496499999999990e+01 2.905000739999999837e+02 1.053300000000000070e-02 2.905000739999999837e+02
-1.446993699999999983e+01 2.893995419999999967e+02 1.067099999999999993e-02 2.893995419999999967e+02
-1.441491000000000078e+01 2.882990110000000072e+02 1.081099999999999943e-02 2.882990110000000072e+02
-1.435988200000000070e+01 2.871984800000000178e+02 1.095100000000000066e-02 2.871984800000000178e+02
-1.430485499999999988e+01 2.860979490000000283e+02 1.109199999999999943e-02 2.860979490000000283e+02
-1.424982699999999980e+01 2.849974189999999794e+02 1.123399999999999919e-02 2.849974189999999794e+02
-1.419480000000000075e+01 2.838968889999999874e+02 1.137699999999999996e-02 2.838968889999999874e+02
-1.413977200000000067e+01 2.827963589999999954e+02 1.152099999999999999e-02 2.827963589999999954e+02
-1.408474499999999985e+01 2.816958300000000008e+02 1.166599999999999929e-02 2.816958300000000008e+02
-1.402971699999999977e+01 2.805953000000000088e+02 1.181199999999999958e-02 2.805953000000000088e+02
-1.397469000000000072e+01 2.794947720000000118e+02 1.195899999999999914e-02 2.794947720000000118e+02
-1.391966200000000065e+01 2.783942430000000172e+02 1.210699999999999971e-02 2.783942430000000172e+02
-1.386463499999999982e+01 2.772937150000000202e+02 1.225599999999999953e-02 2.772937150000000202e+02
-1.380960699999999974e+01 2.761931870000000231e+02 1.240600000000000036e-02 2.761931870000000231e+02
-1.375458000000000069e+01 2.750926600000000235e+02 1.255700000000000045e-02 2.750926600000000235e+02
-1.369955200000000062e+01 2.739921330000000239e+02 1.270899999999999981e-02 2.739921330000000239e+02
-1.364452499999999979e+01 2.728916060000000243e+02 1.286200000000000017e-02 2.728916060000000243e+02
-1.358949699999999972e+01 2.717910790000000247e+02 1.301599999999999979e-02 2.717910790000000247e+02
-1.353447000000000067e+01 2.706905530000000226e+02 1.317100000000000042e-02 2.706905530000000226e+02
-1.347944200000000059e+01 2.695900280000000180e+02 1.332799999999999957e-02 2.695900280000000180e+02
-1.342441499999999976e+01 2.684895020000000159e+02 1.348500000000000046e-02 2.684895020000000159e+02
-1.336938699999999969e+01 2.673889770000000112e+02 1.364399999999999988e-02 2.673889770000000112e+02
-1.331436000000000064e+01 2.662884530000000041e+02 1.380299999999999930e-02 2.662884530000000041e+02
-1.325933200000000056e+01 2.651879289999999969e+02 1.396400000000000072e-02 2.651879289999999969e+02
-1.320430499999999974e+01 2.640874049999999897e+02 1.412599999999999967e-02 2.640874049999999897e+02
-1.314927699999999966e+01 2.629868819999999801e+02 1.428899999999999962e-02 2.629868819999999801e+02
-1.309425000000000061e+01 2.618863590000000272e+02 1.445399999999999983e-02 2.618863590000000272e+02
-1.303922200000000053e+01 2.607858360000000175e+02 1.461900000000000005e-02 2.607858360000000175e+02
-1.298419499999999971e+01 2.596853140000000053e+02 1.478600000000000053e-02 2.596853140000000053e+02
-1.292916699999999963e+01 2.585847919999999931e+02 1.495400000000000028e-02 2.585847919999999931e+02
-1.287414000000000058e+01 2.574842709999999784e+02 1.512400000000000029e-02 2.574842709999999784e+02
-1.281911200000000051e+01 2.563837500000000205e+02 1.529400000000000030e-02 2.563837500000000205e+02
-1.276408499999999968e+01 2.552832290000000057e+02 1.546600000000000058e-02 2.552832290000000057e+02
-1.270905699999999960e+01 2.541827089999999885e+02 1.564000000000000112e-02 2.541827089999999885e+02
-1.265403000000000056e+01 2.530821899999999971e+02 1.581400000000000167e-02 2.530821899999999971e+02
-1.259900200000000048e+01 2.519816710000000057e+02 1.599000000000000074e-02 2.519816710000000057e+02
-1.254397499999999965e+01 2.508811519999999859e+02 1.616700000000000081e-02 2.508811519999999859e+02
-1.248894699999999958e+01 2.497806339999999921e+02 1.634599999999999942e-02 2.497806339999999921e+02
-1.243391899999999950e+01 2.486801159999999982e+02 1.652599999999999902e-02 2.486801159999999982e+02
-1.237889200000000045e+01 2.475795990000000018e+02 1.670699999999999963e-02 2.475795990000000018e+02
-1.232386400000000037e+01 2.464790820000000053e+02 1.688999999999999876e-02 2.464790820000000053e+02
-1.226883699999999955e+01 2.453785660000000064e+02 1.707499999999999990e-02 2.453785660000000064e+02
-1.221380899999999947e+01 2.442780500000000075e+02 1.726099999999999857e-02 2.442780500000000075e+02
-1.215878200000000042e+01 2.431775340000000085e+02 1.744800000000000170e-02 2.431775340000000085e+02
-1.210375400000000035e+01 2.420770200000000045e+02 1.763699999999999990e-02 2.420770200000000045e+02
-1.204872699999999952e+01 2.409765050000000031e+02 1.782699999999999910e-02 2.409765050000000031e+02
-1.199369899999999944e+01 2.398759909999999991e+02 1.801900000000000029e-02 2.398759909999999991e+02
-1.193867200000000039e+01 2.387754779999999926e+02 1.821300000000000002e-02 2.387754779999999926e+02
-1.188364400000000032e+01 2.376749649999999860e+02 1.840800000000000075e-02 2.376749649999999860e+02
-1.182861699999999949e+01 2.365744530000000054e+02 1.860399999999999901e-02 2.365744530000000054e+02
-1.177358899999999942e+01 2.354739419999999939e+02 1.880300000000000027e-02 2.354739419999999939e+02
-1.171856200000000037e+01 2.343734310000000107e+02 1.900299999999999906e-02 2.343734310000000107e+02
-1.166353400000000029e+01 2.332729199999999992e+02 1.920499999999999985e-02 2.332729199999999992e+02
-1.160850699999999946e+01 2.321724100000000135e+02 1.940800000000000164e-02 2.321724100000000135e+02
-1.155347899999999939e+01 2.310719009999999969e+02 1.961299999999999849e-02 2.310719009999999969e+02
-1.149845200000000034e+01 2.299713920000000087e+02 1.982000000000000081e-02 2.299713920000000087e+02
-1.144342400000000026e+01 2.288708839999999896e+02 2.002900000000000166e-02 2.288708839999999896e+02
-1.138839699999999944e+01 2.277703759999999988e+02 2.023900000000000005e-02 2.277703759999999988e+02
-1.133336899999999936e+01 2.266698690000000056e+02 2.045200000000000143e-02 2.266698690000000056e+02
-1.127834200000000031e+01 2.255693630000000098e+02 2.066600000000000034e-02 2.255693630000000098e+02
-1.122331400000000023e+01 2.244688570000000141e+02 2.088200000000000126e-02 2.244688570000000141e+02
-1.116828699999999941e+01 2.233683519999999874e+02 2.110000000000000070e-02 2.233683519999999874e+02
-1.111325899999999933e+01 2.222678479999999865e+02 2.132099999999999967e-02 2.222678479999999865e+02
-1.105823200000000028e+01 2.211673440000000141e+02 2.154299999999999965e-02 2.211673440000000141e+02
-1.100320400000000021e+01 2.200668410000000108e+02 2.176700000000000162e-02 2.200668410000000108e+02
-1.094817699999999938e+01 2.189663380000000075e+02 2.199299999999999866e-02 2.189663380000000075e+02
-1.089314899999999930e+01 2.178658369999999991e+02 2.222100000000000117e-02 2.178658369999999991e+02
-1.083812200000000026e+01 2.167653359999999907e+02 2.245099999999999874e-02 2.167653359999999907e+02
-1.078309400000000018e+01 2.156648350000000107e+02 2.268399999999999930e-02 2.156648350000000107e+02
-1.072806699999999935e+01 2.145643359999999973e+02 2.291800000000000087e-02 2.145643359999999973e+02
-1.067303899999999928e+01 2.134638370000000123e+02 2.315499999999999850e-02 2.134638370000000123e+02
-1.061801200000000023e+01 2.123633389999999963e+02 2.339400000000000160e-02 2.123633389999999963e+02
-1.056298400000000015e+01 2.112628420000000062e+02 2.363499999999999976e-02 2.112628420000000062e+02
-1.050795699999999933e+01 2.101623449999999877e+02 2.387900000000000092e-02 2.101623449999999877e+02
-1.045292899999999925e+01 2.090618489999999952e+02 2.412500000000000061e-02 2.090618489999999952e+02
-1.039790099999999917e+01 2.079613540000000000e+02 2.437299999999999883e-02 2.079613540000000000e+02
-1.034287400000000012e+01 2.068608600000000024e+02 2.462400000000000005e-02 2.068608600000000024e+02
-1.028784600000000005e+01 2.057603670000000022e+02 2.487699999999999981e-02 2.057603670000000022e+02
-1.023281899999999922e+01 2.046598740000000021e+02 2.513299999999999909e-02 2.046598740000000021e+02
-1.017779099999999914e+01 2.035593829999999969e+02 2.539200000000000138e-02 2.035593829999999969e+02
-1.012276400000000010e+01 2.024588919999999916e+02 2.565200000000000119e-02 2.024588919999999916e+02
-1.006773600000000002e+01 2.013584020000000123e+02 2.591600000000000154e-02 2.013584020000000123e+02
-1.001270899999999919e+01 2.002579130000000021e+02 2.618200000000000041e-02 2.002579130000000021e+02
-9.957680999999999116e+00 1.991574249999999893e+02 2.645099999999999882e-02 1.991574249999999893e+02
-9.902654000000000067e+00 1.980569370000000049e+02 2.672300000000000023e-02 1.980569370000000049e+02
-9.847625999999999991e+00 1.969564509999999871e+02 2.699700000000000016e-02 1.969564509999999871e+02
-9.792598999999999165e+00 1.958559659999999951e+02 2.727399999999999963e-02 1.958559659999999951e+02
-9.737571000000000865e+00 1.947554810000000032e+02 2.755399999999999863e-02 1.947554810000000032e+02
-9.682544000000000040e+00 1.936549980000000062e+02 2.783800000000000163e-02 1.936549980000000062e+02
-9.627515999999999963e+00 1.925545160000000067e+02 2.812399999999999969e-02 1.925545160000000067e+02
-9.572488999999999137e+00 1.914540340000000072e+02 2.841300000000000076e-02 1.914540340000000072e+02
-9.517461000000000837e+00 1.903535540000000026e+02 2.870500000000000135e-02 1.903535540000000026e+02
-9.462434000000000012e+00 1.892530749999999955e+02 2.900099999999999900e-02 1.892530749999999955e+02
-9.407405999999999935e+00 1.881525959999999884e+02 2.929899999999999866e-02 1.881525959999999884e+02
-9.352379000000000886e+00 1.870521190000000047e+02 2.960099999999999884e-02 1.870521190000000047e+02
-9.297351000000000809e+00 1.859516429999999900e+02 2.990599999999999856e-02 1.859516429999999900e+02
-9.242323999999999984e+00 1.848511680000000013e+02 3.021499999999999880e-02 1.848511680000000013e+02
-9.187295999999999907e+00 1.837506950000000074e+02 3.052699999999999858e-02 1.837506950000000074e+02
-9.132269000000000858e+00 1.826502220000000136e+02 3.084299999999999889e-02 1.826502220000000136e+02
-9.077241000000000781e+00 1.815497509999999863e+02 3.116199999999999873e-02 1.815497509999999863e+02
-9.022213999999999956e+00 1.804492810000000134e+02 3.148499999999999910e-02 1.804492810000000134e+02
-8.967185999999999879e+00 1.793488120000000094e+02 3.181099999999999900e-02 1.793488120000000094e+02
-8.912159000000000830e+00 1.782483440000000030e+02 3.214199999999999696e-02 1.782483440000000030e+02
-8.857131000000000753e+00 1.771478779999999915e+02 3.247599999999999792e-02 1.771478779999999915e+02
-8.802103999999999928e+00 1.760474130000000059e+02 3.281400000000000289e-02 1.760474130000000059e+02
-8.747075999999999851e+00 1.749469489999999894e+02 3.315599999999999797e-02 1.749469489999999894e+02
-8.692049000000000802e+00 1.738464869999999962e+02 3.350199999999999706e-02 1.738464869999999962e+02
-8.637021000000000726e+00 1.727460260000000005e+02 3.385200000000000015e-02 1.727460260000000005e+02
-8.581993999999999900e+00 1.716455660000000023e+02 3.420700000000000129e-02 1.716455660000000023e+02
-8.526965999999999823e+00 1.705451079999999990e+02 3.456499999999999850e-02 1.705451079999999990e+02
-8.471937999999999747e+00 1.694446509999999932e+02 3.492900000000000171e-02 1.694446509999999932e+02
-8.416911000000000698e+00 1.683441960000000108e+02 3.529600000000000098e-02 1.683441960000000108e+02
-8.361883000000000621e+00 1.672437419999999975e+02 3.566899999999999932e-02 1.672437419999999975e+02
-8.306855999999999796e+00 1.661432900000000075e+02 3.604500000000000065e-02 1.661432900000000075e+02
-8.251827999999999719e+00 1.650428400000000124e+02 3.642700000000000105e-02 1.650428400000000124e+02
-8.196801000000000670e+00 1.639423909999999864e+02 3.681299999999999850e-02 1.639423909999999864e+02
-8.141773000000000593e+00 1.628419440000000122e+02 3.720500000000000196e-02 1.628419440000000122e+02
-8.086745999999999768e+00 1.617414980000000071e+02 3.760100000000000248e-02 1.617414980000000071e+02
-8.031717999999999691e+00 1.606410539999999969e+02 3.800300000000000206e-02 1.606410539999999969e+02
-7.976690999999999754e+00 1.595406120000000101e+02 3.840999999999999970e-02 1.595406120000000101e+02
-7.921662999999999677e+00 1.584401719999999898e+02 3.882200000000000234e-02 1.584401719999999898e+02
-7.866635999999999740e+00 1.573397329999999954e+02 3.923999999999999710e-02 1.573397329999999954e+02
-7.811607999999999663e+00 1.562392959999999960e+02 3.966299999999999687e-02 1.562392959999999960e+02
-7.756580999999999726e+00 1.551388619999999889e+02 4.009200000000000264e-02 1.551388619999999889e+02
-7.701552999999999649e+00 1.540384290000000078e+02 4.052700000000000052e-02 1.540384290000000078e+02
-7.646525999999999712e+00 1.529379979999999932e+02 4.096700000000000341e-02 1.529379979999999932e+02
-7.591497999999999635e+00 1.518375690000000020e+02 4.141399999999999942e-02 1.518375690000000020e+02
-7.536470999999999698e+00 1.507371430000000032e+02 4.186700000000000144e-02 1.507371430000000032e+02
-7.481442999999999621e+00 1.496367180000000019e+02 4.232699999999999657e-02 1.496367180000000019e+02
-7.426415999999999684e+00 1.485362959999999930e+02 4.279299999999999771e-02 1.485362959999999930e+02
-7.371387999999999607e+00 1.474358760000000075e+02 4.326499999999999790e-02 1.474358760000000075e+02
-7.316360999999999670e+00 1.463354579999999885e+02 4.374499999999999916e-02 1.463354579999999885e+02
-7.261332999999999593e+00 1.452350419999999929e+02 4.423099999999999948e-02 1.452350419999999929e+02
-7.206305999999999656e+00 1.441346289999999897e+02 4.472399999999999987e-02 1.441346289999999897e+02
-7.151277999999999579e+00 1.430342180000000099e+02 4.522500000000000131e-02 1.430342180000000099e+02
-7.096250999999999642e+00 1.419338099999999940e+02 4.573300000000000282e-02 1.419338099999999940e+02
-7.041222999999999566e+00 1.408334040000000016e+02 4.624899999999999844e-02 1.408334040000000016e+02
-6.986195999999999628e+00 1.397330010000000016e+02 4.677200000000000107e-02 1.397330010000000016e+02
-6.931168000000000440e+00 1.386325999999999965e+02 4.730399999999999883e-02 1.386325999999999965e+02
-6.876140999999999615e+00 1.375322020000000123e+02 4.784299999999999664e-02 1.375322020000000123e+02
-6.821113000000000426e+00 1.364318069999999921e+02 4.839100000000000346e-02 1.364318069999999921e+02
-6.766085999999999601e+00 1.353314149999999927e+02 4.894799999999999846e-02 1.353314149999999927e+02
-6.711058000000000412e+00 1.342310260000000142e+02 4.951300000000000145e-02 1.342310260000000142e+02
-6.656030999999999587e+00 1.331306399999999996e+02 5.008800000000000058e-02 1.331306399999999996e+02
-6.601003000000000398e+00 1.320302570000000060e+02 5.067100000000000076e-02 1.320302570000000060e+02
-6.545975999999999573e+00 1.309298770000000047e+02 5.126399999999999707e-02 1.309298770000000047e+02
-6.490948000000000384e+00 1.298294999999999959e+02 5.186700000000000338e-02 1.298294999999999959e+02
-6.435920000000000307e+00 1.287291270000000054e+02 5.247999999999999887e-02 1.287291270000000054e+02
-6.380893000000000370e+00 1.276287569999999931e+02 5.310299999999999743e-02 1.276287569999999931e+02
-6.325865000000000293e+00 1.265283900000000017e+02 5.373599999999999904e-02 1.265283900000000017e+02
-6.270838000000000356e+00 1.254280270000000002e+02 5.437999999999999778e-02 1.254280270000000002e+02
-6.215810000000000279e+00 1.243276680000000027e+02 5.503500000000000059e-02 1.243276680000000027e+02
-6.160783000000000342e+00 1.232273119999999977e+02 5.570100000000000051e-02 1.232273119999999977e+02
-6.105755000000000265e+00 1.221269609999999943e+02 5.637999999999999956e-02 1.221269609999999943e+02
-6.050728000000000328e+00 1.210266129999999976e+02 5.706900000000000167e-02 1.210266129999999976e+02
-5.995700000000000252e+00 1.199262700000000024e+02 5.777199999999999697e-02 1.199262700000000024e+02
-5.940673000000000314e+00 1.188259299999999996e+02 5.848699999999999732e-02 1.188259299999999996e+02
-5.885645000000000238e+00 1.177255949999999984e+02 5.921400000000000274e-02 1.177255949999999984e+02
-5.830618000000000301e+00 1.166252649999999988e+02 5.995600000000000235e-02 1.166252649999999988e+02
-5.775590000000000224e+00 1.155249390000000034e+02 6.071000000000000008e-02 1.155249390000000034e+02
-5.720563000000000287e+00 1.144246179999999953e+02 6.147899999999999893e-02 1.144246179999999953e+02
-5.665535000000000210e+00 1.133243010000000055e+02 6.226299999999999890e-02 1.133243010000000055e+02
-5.610508000000000273e+00 1.122239900000000006e+02 6.306100000000000594e-02 1.122239900000000006e+02
-5.555480000000000196e+00 1.111236829999999998e+02 6.387500000000000122e-02 1.111236829999999998e+02
-5.500453000000000259e+00 1.100233819999999980e+02 6.470499999999999863e-02 1.100233819999999980e+02
-5.445425000000000182e+00 1.089230869999999953e+02 6.555099999999999816e-02 1.089230869999999953e+02
-5.390398000000000245e+00 1.078227969999999942e+02 6.641299999999999981e-02 1.078227969999999942e+02
-5.335370000000000168e+00 1.067225130000000064e+02 6.729300000000000559e-02 1.067225130000000064e+02
-5.280343000000000231e+00 1.056222350000000034e+02 6.819100000000000161e-02 1.056222350000000034e+02
-5.225315000000000154e+00 1.045219629999999995e+02 6.910800000000000276e-02 1.045219629999999995e+02
-5.170288000000000217e+00 1.034216969999999947e+02 7.004299999999999415e-02 1.034216969999999947e+02
-5.115260000000000140e+00 1.023214380000000006e+02 7.099800000000000555e-02 1.023214380000000006e+02
-5.060233000000000203e+00 1.012211860000000030e+02 7.197399999999999631e-02 1.012211860000000030e+02
-5.005205000000000126e+00 1.001209400000000045e+02 7.296999999999999320e-02 1.001209400000000045e+02
-4.950178000000000189e+00 9.902070200000000000e+01 7.398799999999999821e-02 9.902070200000000000e+01
-4.895150000000000112e+00 9.792047200000000373e+01 7.502799999999999747e-02 9.792047200000000373e+01
-4.840123000000000175e+00 9.682024900000000400e+01 7.609200000000000685e-02 9.682024900000000400e+01
-4.785095000000000098e+00 9.572003399999999829e+01 7.717899999999999761e-02 9.572003399999999829e+01
-4.730068000000000161e+00 9.461982799999999827e+01 7.829200000000000048e-02 9.461982799999999827e+01
-4.675040000000000084e+00 9.351963000000000648e+01 7.942899999999999960e-02 9.351963000000000648e+01
-4.620013000000000147e+00 9.241943999999999448e+01 8.059399999999999897e-02 9.241943999999999448e+01
-4.564985000000000070e+00 9.131925999999999988e+01 8.178599999999999759e-02 9.131925999999999988e+01
-4.509958000000000133e+00 9.021908999999999423e+01 8.300599999999999645e-02 9.021908999999999423e+01
-4.454930000000000057e+00 8.911893000000000598e+01 8.425599999999999756e-02 8.911893000000000598e+01
-4.399901999999999980e+00 8.801877899999999499e+01 8.553700000000000192e-02 8.801877899999999499e+01
-4.344875000000000043e+00 8.691863999999999635e+01 8.684899999999999565e-02 8.691863999999999635e+01
-4.289846999999999966e+00 8.581851100000000088e+01 8.819399999999999462e-02 8.581851100000000088e+01
-4.234820000000000029e+00 8.471839400000000353e+01 8.957400000000000084e-02 8.471839400000000353e+01
-4.179791999999999952e+00 8.361828900000000431e+01 9.099000000000000143e-02 8.361828900000000431e+01
-4.124765000000000015e+00 8.251819600000000321e+01 9.244199999999999640e-02 8.251819600000000321e+01
-4.069736999999999938e+00 8.141811599999999771e+01 9.393400000000000361e-02 8.141811599999999771e+01
-4.014710000000000001e+00 8.031804999999999950e+01 9.546499999999999431e-02 8.031804999999999950e+01
-3.959681999999999924e+00 7.921799699999999689e+01 9.703799999999999926e-02 7.921799699999999689e+01
-3.904654999999999987e+00 7.811795999999999651e+01 9.865500000000000658e-02 7.811795999999999651e+01
-3.849626999999999910e+00 7.701793700000000342e+01 1.003170000000000034e-01 7.701793700000000342e+01
-3.794599999999999973e+00 7.591792999999999836e+01 1.020270000000000066e-01 7.591792999999999836e+01
-3.739571999999999896e+00 7.481793999999999301e+01 1.037860000000000033e-01 7.481793999999999301e+01
-3.684544999999999959e+00 7.371796700000000158e+01 1.055979999999999974e-01 7.371796700000000158e+01
-3.629516999999999882e+00 7.261801300000000481e+01 1.074630000000000030e-01 7.261801300000000481e+01
-3.574489999999999945e+00 7.151807700000000523e+01 1.093839999999999951e-01 7.151807700000000523e+01
-3.519461999999999868e+00 7.041816099999999778e+01 1.113650000000000057e-01 7.041816099999999778e+01
-3.464434999999999931e+00 6.931826599999999416e+01 1.134079999999999949e-01 6.931826599999999416e+01
-3.409406999999999854e+00 6.821839199999999437e+01 1.155159999999999937e-01 6.821839199999999437e+01
-3.354379999999999917e+00 6.711854200000000503e+01 1.176920000000000049e-01 6.711854200000000503e+01
-3.299351999999999840e+00 6.601871500000000026e+01 1.199390000000000039e-01 6.601871500000000026e+01
-3.244324999999999903e+00 6.491891400000000090e+01 1.222619999999999957e-01 6.491891400000000090e+01
-3.189296999999999827e+00 6.381913899999999984e+01 1.246639999999999970e-01 6.381913899999999984e+01
-3.134269999999999889e+00 6.271939199999999914e+01 1.271490000000000120e-01 6.271939199999999914e+01
-3.079241999999999813e+00 6.161967400000000339e+01 1.297220000000000040e-01 6.161967400000000339e+01
-3.024214999999999876e+00 6.051998799999999790e+01 1.323860000000000037e-01 6.051998799999999790e+01
-2.969186999999999799e+00 5.942033399999999688e+01 1.351489999999999914e-01 5.942033399999999688e+01
-2.914159999999999862e+00 5.832071400000000239e+01 1.380139999999999978e-01 5.832071400000000239e+01
-2.859131999999999785e+00 5.722113099999999974e+01 1.409880000000000022e-01 5.722113099999999974e+01
-2.804104999999999848e+00 5.612158699999999811e+01 1.440770000000000106e-01 5.612158699999999811e+01
-2.749077000000000215e+00 5.502208399999999955e+01 1.472890000000000033e-01 5.502208399999999955e+01
-2.694049999999999834e+00 5.392262399999999900e+01 1.506290000000000129e-01 5.392262399999999900e+01
-2.639022000000000201e+00 5.282321100000000058e+01 1.541069999999999940e-01 5.282321100000000058e+01
-2.583994999999999820e+00 5.172384600000000177e+01 1.577320000000000111e-01 5.172384600000000177e+01
-2.528967000000000187e+00 5.062453399999999704e+01 1.615109999999999879e-01 5.062453399999999704e+01
-2.473939000000000110e+00 4.952527800000000013e+01 1.654569999999999930e-01 4.952527800000000013e+01
-2.418912000000000173e+00 4.842608100000000348e+01 1.695800000000000085e-01 4.842608100000000348e+01
-2.363884000000000096e+00 4.732694800000000157e+01 1.738919999999999910e-01 4.732694800000000157e+01
-2.308857000000000159e+00 4.622788299999999850e+01 1.784060000000000090e-01 4.622788299999999850e+01
-2.253829000000000082e+00 4.512889200000000045e+01 1.831379999999999952e-01 4.512889200000000045e+01
-2.198802000000000145e+00 4.402997899999999731e+01 1.881029999999999924e-01 4.402997899999999731e+01
-2.143774000000000068e+00 4.293115099999999984e+01 1.933189999999999908e-01 4.293115099999999984e+01
-2.088747000000000131e+00 4.183241399999999999e+01 1.988050000000000095e-01 4.183241399999999999e+01
-2.033719000000000054e+00 4.073377599999999887e+01 2.045839999999999881e-01 4.073377599999999887e+01
-1.978691999999999895e+00 3.963524499999999762e+01 2.106790000000000052e-01 3.963524499999999762e+01
-1.923664000000000041e+00 3.853683000000000192e+01 2.171170000000000044e-01 3.853683000000000192e+01
-1.868637000000000103e+00 3.743854100000000074e+01 2.239269999999999872e-01 3.743854100000000074e+01
-1.813609000000000027e+00 3.634038999999999930e+01 2.311419999999999864e-01 3.634038999999999930e+01
-1.758582000000000090e+00 3.524238900000000285e+01 2.388010000000000133e-01 3.524238900000000285e+01
-1.703554000000000013e+00 3.414455300000000193e+01 2.469449999999999978e-01 3.414455300000000193e+01
-1.648527000000000076e+00 3.304689799999999877e+01 2.556200000000000139e-01 3.304689799999999877e+01
-1.593498999999999999e+00 3.194944299999999870e+01 2.648820000000000063e-01 3.194944299999999870e+01
-1.538472000000000062e+00 3.085220800000000096e+01 2.747910000000000075e-01 3.085220800000000096e+01
-1.483443999999999985e+00 2.975521900000000031e+01 2.854160000000000030e-01 2.975521900000000031e+01
-1.428417000000000048e+00 2.865850199999999859e+01 2.968390000000000195e-01 2.865850199999999859e+01
-1.373388999999999971e+00 2.756209199999999981e+01 3.091510000000000091e-01 2.756209199999999981e+01
-1.318362000000000034e+00 2.646602400000000088e+01 3.224600000000000244e-01 2.646602400000000088e+01
-1.263333999999999957e+00 2.537034299999999831e+01 3.368909999999999960e-01 2.537034299999999831e+01
-1.208307000000000020e+00 2.427510099999999937e+01 3.525900000000000145e-01 2.427510099999999937e+01
-1.153278999999999943e+00 2.318035899999999927e+01 3.697289999999999743e-01 2.318035899999999927e+01
-1.098252000000000006e+00 2.208619200000000049e+01 3.885140000000000260e-01 2.208619200000000049e+01
-1.043223999999999929e+00 2.099268700000000010e+01 4.091899999999999982e-01 2.099268700000000010e+01
-9.881969999999999921e-01 1.989995199999999897e+01 4.320530000000000204e-01 1.989995199999999897e+01
-9.331690000000000262e-01 1.880811999999999884e+01 4.574590000000000045e-01 1.880811999999999884e+01
-8.781419999999999781e-01 1.771735299999999924e+01 4.858500000000000041e-01 1.771735299999999924e+01
-8.231140000000000123e-01 1.662785799999999981e+01 5.177680000000000060e-01 1.662785799999999981e+01
-7.680869999999999642e-01 1.553989600000000060e+01 5.538920000000000510e-01 1.553989600000000060e+01
-7.130589999999999984e-01 1.445380300000000062e+01 5.950769999999999671e-01 1.445380300000000062e+01
-6.580319999999999503e-01 1.337002099999999949e+01 6.424180000000000446e-01 1.337002099999999949e+01
-6.030039999999999845e-01 1.228914100000000076e+01 6.973240000000000549e-01 1.228914100000000076e+01
-5.479770000000000474e-01 1.121196499999999929e+01 7.616309999999999469e-01 1.121196499999999929e+01
-4.929490000000000260e-01 1.013961399999999990e+01 8.377499999999999947e-01 1.013961399999999990e+01
-4.379210000000000047e-01 9.073693000000000453e+00 9.288589999999999902e-01 9.073693000000000453e+00
-3.828940000000000121e-01 8.016569999999999752e+00 1.039093000000000044e+00 8.016569999999999752e+00
-3.278659999999999908e-01 6.971854999999999691e+00 1.173635999999999902e+00 6.971854999999999691e+00
-2.728389999999999982e-01 5.945244999999999891e+00 1.338190999999999908e+00 5.945244999999999891e+00
-2.178110000000000046e-01 4.946055999999999564e+00 1.536326999999999998e+00 4.946055999999999564e+00
-1.627840000000000120e-01 3.989872000000000085e+00 1.760151000000000021e+00 3.989872000000000085e+00
-1.077560000000000046e-01 3.102529000000000092e+00 1.964047000000000098e+00 3.102529000000000092e+00
-5.272899999999999809e-02 2.322890999999999817e+00 2.015750999999999848e+00 2.322890999999999817e+00
2.298999999999999828e-03 1.693672000000000066e+00 1.694282000000000066e+00 1.694282000000000066e+00
5.732600000000000195e-02 8.759980000000000544e-01 1.236259999999999915e+00 1.236259999999999915e+00
1.123539999999999955e-01 -2.968339999999999868e-01 9.260829999999999895e-01 9.260829999999999895e-01
1.673810000000000020e-01 -1.606457999999999942e+00 7.199389999999999956e-01 7.199389999999999956e-01
2.224089999999999956e-01 -2.929635999999999907e+00 5.799840000000000551e-01 5.799840000000000551e-01
2.774360000000000159e-01 -4.225552000000000419e+00 4.813999999999999946e-01 4.813999999999999946e-01
3.324639999999999818e-01 -5.487949999999999662e+00 4.092649999999999899e-01 4.092649999999999899e-01
3.874909999999999743e-01 -6.720792999999999573e+00 3.546489999999999920e-01 3.546489999999999920e-01
4.425189999999999957e-01 -7.929795999999999623e+00 3.120729999999999893e-01 3.120729999999999893e-01
4.975459999999999883e-01 -9.120058000000000220e+00 2.780580000000000274e-01 2.780580000000000274e-01
5.525740000000000096e-01 -1.029563100000000020e+01 2.503150000000000097e-01 2.503150000000000097e-01
6.076009999999999467e-01 -1.145961999999999925e+01 2.272879999999999900e-01 2.272879999999999900e-01
6.626290000000000235e-01 -1.261438000000000059e+01 2.078879999999999895e-01 2.078879999999999895e-01
7.176559999999999606e-01 -1.376170800000000050e+01 1.913320000000000021e-01 1.913320000000000021e-01
7.726840000000000375e-01 -1.490298300000000076e+01 1.770460000000000089e-01 1.770460000000000089e-01
8.277109999999999745e-01 -1.603927600000000098e+01 1.645979999999999943e-01 1.645979999999999943e-01
8.827390000000000514e-01 -1.717142499999999927e+01 1.536579999999999890e-01 1.536579999999999890e-01
9.377659999999999885e-01 -1.830009799999999842e+01 1.439709999999999879e-01 1.439709999999999879e-01
9.927939999999999543e-01 -1.942582700000000173e+01 1.353340000000000098e-01 1.353340000000000098e-01
1.047820999999999891e+00 -2.054904399999999853e+01 1.275880000000000070e-01 1.275880000000000070e-01
1.102848999999999968e+00 -2.167010199999999998e+01 1.206020000000000009e-01 1.206020000000000009e-01
1.157875999999999905e+00 -2.278929099999999863e+01 1.142699999999999966e-01 1.142699999999999966e-01
1.212903999999999982e+00 -2.390685300000000169e+01 1.085050000000000042e-01 1.085050000000000042e-01
1.267930999999999919e+00 -2.502299000000000007e+01 1.032359999999999944e-01 1.032359999999999944e-01
1.322958999999999996e+00 -2.613787200000000155e+01 9.840100000000000235e-02 9.840100000000000235e-02
1.377985999999999933e+00 -2.725164300000000139e+01 9.394900000000000473e-02 9.394900000000000473e-02
1.433014000000000010e+00 -2.836442800000000020e+01 8.983599999999999919e-02 8.983599999999999919e-02
1.488040999999999947e+00 -2.947633099999999828e+01 8.602600000000000524e-02 8.602600000000000524e-02
1.543069000000000024e+00 -3.058744400000000141e+01 8.248700000000000476e-02 8.248700000000000476e-02
1.598097000000000101e+00 -3.169784599999999841e+01 7.918999999999999651e-02 7.918999999999999651e-02
1.653124000000000038e+00 -3.280760699999999730e+01 7.611300000000000010e-02 7.611300000000000010e-02
1.708151999999999893e+00 -3.391678600000000188e+01 7.323300000000000642e-02 7.323300000000000642e-02
1.763179000000000052e+00 -3.502543800000000118e+01 7.053399999999999948e-02 7.053399999999999948e-02
1.818206999999999907e+00 -3.613360800000000239e+01 6.799700000000000188e-02 6.799700000000000188e-02
1.873234000000000066e+00 -3.724133900000000352e+01 6.561000000000000165e-02 6.561000000000000165e-02
1.928261999999999921e+00 -3.834866699999999895e+01 6.335999999999999965e-02 6.335999999999999965e-02
1.983289000000000080e+00 -3.945562499999999773e+01 6.123499999999999777e-02 6.123499999999999777e-02
2.038317000000000156e+00 -4.056224300000000227e+01 5.922499999999999987e-02 5.922499999999999987e-02
2.093344000000000094e+00 -4.166854699999999667e+01 5.732099999999999695e-02 5.732099999999999695e-02
2.148372000000000170e+00 -4.277456000000000103e+01 5.551500000000000185e-02 5.551500000000000185e-02
2.203399000000000107e+00 -4.388030499999999989e+01 5.380100000000000160e-02 5.380100000000000160e-02
2.258427000000000184e+00 -4.498579999999999757e+01 5.217000000000000109e-02 5.217000000000000109e-02
2.313454000000000121e+00 -4.609106299999999834e+01 5.061700000000000227e-02 5.061700000000000227e-02
2.368482000000000198e+00 -4.719610999999999734e+01 4.913800000000000112e-02 4.913800000000000112e-02
2.423509000000000135e+00 -4.830095599999999934e+01 4.772599999999999759e-02 4.772599999999999759e-02
2.478537000000000212e+00 -4.940561399999999992e+01 4.637800000000000256e-02 4.637800000000000256e-02
2.533564000000000149e+00 -5.051009599999999722e+01 4.508800000000000308e-02 4.508800000000000308e-02
2.588591999999999782e+00 -5.161441200000000151e+01 4.385499999999999815e-02 4.385499999999999815e-02
2.643619000000000163e+00 -5.271857399999999672e+01 4.267300000000000260e-02 4.267300000000000260e-02
2.698646999999999796e+00 -5.382259100000000274e+01 4.154000000000000054e-02 4.154000000000000054e-02
2.753674000000000177e+00 -5.492647099999999938e+01 4.045399999999999691e-02 4.045399999999999691e-02
2.808701999999999810e+00 -5.603022200000000197e+01 3.941000000000000059e-02 3.941000000000000059e-02
2.863729000000000191e+00 -5.713385099999999994e+01 3.840699999999999670e-02 3.840699999999999670e-02
2.918756999999999824e+00 -5.823736600000000152e+01 3.744299999999999712e-02 3.744299999999999712e-02
2.973784000000000205e+00 -5.934077299999999866e+01 3.651499999999999885e-02 3.651499999999999885e-02
3.028811999999999838e+00 -6.044407700000000006e+01 3.562200000000000089e-02 3.562200000000000089e-02
3.083839000000000219e+00 -6.154728500000000224e+01 3.476100000000000023e-02 3.476100000000000023e-02
3.138866999999999852e+00 -6.265039999999999765e+01 3.393000000000000183e-02 3.393000000000000183e-02
3.193893999999999789e+00 -6.375342799999999954e+01 3.312999999999999973e-02 3.312999999999999973e-02
3.248921999999999866e+00 -6.485637300000000494e+01 3.235600000000000281e-02 3.235600000000000281e-02
3.303948999999999803e+00 -6.595923999999999410e+01 3.160999999999999921e-02 3.160999999999999921e-02
3.358976999999999880e+00 -6.706203200000000209e+01 3.088799999999999879e-02 3.088799999999999879e-02
3.414003999999999817e+00 -6.816475199999999290e+01 3.019000000000000156e-02 3.019000000000000156e-02
3.469031999999999893e+00 -6.926740499999999656e+01 2.951499999999999957e-02 2.951499999999999957e-02
3.524059999999999970e+00 -7.036999299999999380e+01 2.886199999999999877e-02 2.886199999999999877e-02
3.579086999999999907e+00 -7.147251900000000546e+01 2.822900000000000062e-02 2.822900000000000062e-02
3.634114999999999984e+00 -7.257498599999999556e+01 2.761600000000000166e-02 2.761600000000000166e-02
3.689141999999999921e+00 -7.367739699999999914e+01 2.702200000000000088e-02 2.702200000000000088e-02
3.744169999999999998e+00 -7.477975399999999695e+01 2.644600000000000076e-02 2.644600000000000076e-02
3.799196999999999935e+00 -7.588205899999999815e+01 2.588800000000000129e-02 2.588800000000000129e-02
3.854225000000000012e+00 -7.698431499999999517e+01 2.534499999999999947e-02 2.534499999999999947e-02
3.909251999999999949e+00 -7.808652399999999716e+01 2.481900000000000078e-02 2.481900000000000078e-02
3.964280000000000026e+00 -7.918868700000000160e+01 2.430799999999999975e-02 2.430799999999999975e-02
4.019307000000000407e+00 -8.029080700000000093e+01 2.381099999999999883e-02 2.381099999999999883e-02
4.074334999999999596e+00 -8.139288500000000681e+01 2.332800000000000151e-02 2.332800000000000151e-02
4.129362000000000421e+00 -8.249492300000000000e+01 2.285900000000000085e-02 2.285900000000000085e-02
4.184389999999999610e+00 -8.359692300000000387e+01 2.240299999999999930e-02 2.240299999999999930e-02
4.239417000000000435e+00 -8.469888600000000167e+01 2.195899999999999935e-02 2.195899999999999935e-02
4.294444999999999624e+00 -8.580081300000000510e+01 2.152600000000000000e-02 2.152600000000000000e-02
4.349471999999999561e+00 -8.690270599999999490e+01 2.110599999999999976e-02 2.110599999999999976e-02
4.404499999999999638e+00 -8.800456599999999696e+01 2.069599999999999912e-02 2.069599999999999912e-02
4.459526999999999575e+00 -8.910639399999999455e+01 2.029699999999999907e-02 2.029699999999999907e-02
4.514554999999999652e+00 -9.020819199999999682e+01 1.990799999999999861e-02 1.990799999999999861e-02
4.569581999999999589e+00 -9.130996000000000379e+01 1.952900000000000122e-02 1.952900000000000122e-02
4.624609999999999665e+00 -9.241169999999999618e+01 1.915899999999999895e-02 1.915899999999999895e-02
4.679636999999999603e+00 -9.351341299999999990e+01 1.879899999999999974e-02 1.879899999999999974e-02
4.734664999999999679e+00 -9.461509800000000325e+01 1.844700000000000159e-02 1.844700000000000159e-02
4.789691999999999616e+00 -9.571675899999999615e+01 1.810399999999999857e-02 1.810399999999999857e-02
4.844719999999999693e+00 -9.681839399999999785e+01 1.777000000000000107e-02 1.777000000000000107e-02
4.899746999999999630e+00 -9.792000600000000077e+01 1.744300000000000017e-02 1.744300000000000017e-02
4.954774999999999707e+00 -9.902159500000000492e+01 1.712400000000000033e-02 1.712400000000000033e-02
5.009801999999999644e+00 -1.001231609999999961e+02 1.681200000000000055e-02 1.681200000000000055e-02
5.064829999999999721e+00 -1.012247059999999976e+02 1.650799999999999837e-02 1.650799999999999837e-02
5.119856999999999658e+00 -1.023262299999999954e+02 1.620999999999999872e-02 1.620999999999999872e-02
5.174884999999999735e+00 -1.034277340000000009e+02 1.592000000000000012e-02 1.592000000000000012e-02
5.229911999999999672e+00 -1.045292180000000002e+02 1.563600000000000059e-02 1.563600000000000059e-02
5.284939999999999749e+00 -1.056306830000000048e+02 1.535800000000000012e-02 1.535800000000000012e-02
5.339966999999999686e+00 -1.067321299999999979e+02 1.508600000000000045e-02 1.508600000000000045e-02
5.394994999999999763e+00 -1.078335589999999939e+02 1.482100000000000084e-02 1.482100000000000084e-02
5.450021999999999700e+00 -1.089349700000000070e+02 1.456099999999999929e-02 1.456099999999999929e-02
5.505049999999999777e+00 -1.100363650000000035e+02 1.430599999999999927e-02 1.430599999999999927e-02
5.560077999999999854e+00 -1.111377439999999979e+02 1.405799999999999932e-02 1.405799999999999932e-02
5.615104999999999791e+00 -1.122391070000000042e+02 1.381399999999999989e-02 1.381399999999999989e-02
5.670132999999999868e+00 -1.133404539999999940e+02 1.357500000000000026e-02 1.357500000000000026e-02
5.725159999999999805e+00 -1.144417859999999934e+02 1.334199999999999969e-02 1.334199999999999969e-02
5.780187999999999882e+00 -1.155431049999999971e+02 1.311299999999999966e-02 1.311299999999999966e-02
5.835214999999999819e+00 -1.166444079999999985e+02 1.288899999999999942e-02 1.288899999999999942e-02
5.890242999999999896e+00 -1.177456990000000019e+02 1.267000000000000071e-02 1.267000000000000071e-02
5.945269999999999833e+00 -1.188469759999999980e+02 1.245500000000000079e-02 1.245500000000000079e-02
6.000297999999999909e+00 -1.199482399999999984e+02 1.224500000000000068e-02 1.224500000000000068e-02
6.055324999999999847e+00 -1.210494910000000033e+02 1.203800000000000009e-02 1.203800000000000009e-02
6.110352999999999923e+00 -1.221507309999999933e+02 1.183599999999999930e-02 1.183599999999999930e-02
6.165379999999999860e+00 -1.232519580000000019e+02 1.163699999999999977e-02 1.163699999999999977e-02
6.220407999999999937e+00 -1.243531739999999957e+02 1.144300000000000005e-02 1.144300000000000005e-02
6.275434999999999874e+00 -1.254543780000000055e+02 1.125199999999999985e-02 1.125199999999999985e-02
6.330462999999999951e+00 -1.265555710000000005e+02 1.106500000000000018e-02 1.106500000000000018e-02
6.385489999999999888e+00 -1.276567540000000065e+02 1.088199999999999931e-02 1.088199999999999931e-02
6.440517999999999965e+00 -1.287579259999999977e+02 1.070199999999999971e-02 1.070199999999999971e-02
6.495544999999999902e+00 -1.298590890000000115e+02 1.052499999999999963e-02 1.052499999999999963e-02
6.550572999999999979e+00 -1.309602409999999963e+02 1.035200000000000009e-02 1.035200000000000009e-02
6.605599999999999916e+00 -1.320613830000000064e+02 1.018200000000000008e-02 1.018200000000000008e-02
6.660627999999999993e+00 -1.331625160000000108e+02 1.001499999999999960e-02 1.001499999999999960e-02
6.715654999999999930e+00 -1.342636400000000094e+02 9.851000000000000381e-03 9.851000000000000381e-03
6.770683000000000007e+00 -1.353647550000000024e+02 9.690999999999999961e-03 9.690999999999999961e-03
6.825709999999999944e+00 -1.364658609999999896e+02 9.532999999999999807e-03 9.532999999999999807e-03
6.880738000000000021e+00 -1.375669589999999971e+02 9.377999999999999184e-03 9.377999999999999184e-03
6.935764999999999958e+00 -1.386680479999999989e+02 9.225000000000000561e-03 9.225000000000000561e-03
6.990793000000000035e+00 -1.397691289999999924e+02 9.076000000000000734e-03 9.076000000000000734e-03
7.045819999999999972e+00 -1.408702020000000061e+02 8.928999999999999437e-03 8.928999999999999437e-03
7.100848000000000049e+00 -1.419712680000000091e+02 8.784999999999999407e-03 8.784999999999999407e-03
7.155874999999999986e+00 -1.430723250000000064e+02 8.642999999999999641e-03 8.642999999999999641e-03
7.210903000000000063e+00 -1.441733759999999904e+02 8.503999999999999407e-03 8.503999999999999407e-03
7.265930000000000000e+00 -1.452744189999999946e+02 8.366999999999999438e-03 8.366999999999999438e-03
7.320958000000000077e+00 -1.463754549999999881e+02 8.231999999999999734e-03 8.231999999999999734e-03
7.375985000000000014e+00 -1.474764839999999992e+02 8.099999999999999561e-03 8.099999999999999561e-03
7.431013000000000090e+00 -1.485775059999999996e+02 7.969999999999999654e-03 7.969999999999999654e-03
7.486040000000000028e+00 -1.496785219999999867e+02 7.842999999999999278e-03 7.842999999999999278e-03
7.541068000000000104e+00 -1.507795309999999915e+02 7.716999999999999901e-03 7.716999999999999901e-03
7.596096000000000181e+00 -1.518805340000000115e+02 7.594000000000000056e-03 7.594000000000000056e-03
7.651123000000000118e+00 -1.529815299999999922e+02 7.472000000000000343e-03 7.472000000000000343e-03
7.706151000000000195e+00 -1.540825210000000141e+02 7.353000000000000161e-03 7.353000000000000161e-03
7.761178000000000132e+00 -1.551835049999999967e+02 7.236000000000000244e-03 7.236000000000000244e-03
7.816206000000000209e+00 -1.562844839999999920e+02 7.119999999999999593e-03 7.119999999999999593e-03
7.871233000000000146e+00 -1.573854570000000024e+02 7.007000000000000207e-03 7.007000000000000207e-03
7.926261000000000223e+00 -1.584864249999999970e+02 6.895000000000000087e-03 6.895000000000000087e-03
7.981288000000000160e+00 -1.595873870000000068e+02 6.785000000000000232e-03 6.785000000000000232e-03
8.036315999999999349e+00 -1.606883430000000033e+02 6.676999999999999776e-03 6.676999999999999776e-03
8.091343000000000174e+00 -1.617892950000000098e+02 6.570999999999999584e-03 6.570999999999999584e-03
8.146371000000000251e+00 -1.628902410000000032e+02 6.466999999999999658e-03 6.466999999999999658e-03
8.201397999999999300e+00 -1.639911820000000091e+02 6.363999999999999865e-03 6.363999999999999865e-03
8.256425999999999377e+00 -1.650921189999999967e+02 6.262000000000000205e-03 6.262000000000000205e-03
8.311453000000000202e+00 -1.661930499999999995e+02 6.163000000000000075e-03 6.163000000000000075e-03
8.366481000000000279e+00 -1.672939770000000124e+02 6.065000000000000079e-03 6.065000000000000079e-03
8.421507999999999328e+00 -1.683948990000000094e+02 5.968000000000000214e-03 5.968000000000000214e-03
8.476535999999999405e+00 -1.694958169999999882e+02 5.872999999999999748e-03 5.872999999999999748e-03
8.531563000000000230e+00 -1.705967300000000080e+02 5.780000000000000415e-03 5.780000000000000415e-03
8.586591000000000307e+00 -1.716976380000000120e+02 5.688000000000000347e-03 5.688000000000000347e-03
8.641617999999999356e+00 -1.727985429999999951e+02 5.597000000000000412e-03 5.597000000000000412e-03
8.696645999999999432e+00 -1.738994429999999909e+02 5.507999999999999875e-03 5.507999999999999875e-03
8.751673000000000258e+00 -1.750003389999999968e+02 5.420000000000000338e-03 5.420000000000000338e-03
8.806701000000000334e+00 -1.761012310000000127e+02 5.334000000000000200e-03 5.334000000000000200e-03
8.861727999999999383e+00 -1.772021190000000104e+02 5.249000000000000193e-03 5.249000000000000193e-03
8.916755999999999460e+00 -1.783030029999999897e+02 5.165000000000000320e-03 5.165000000000000320e-03
8.971783000000000285e+00 -1.794038830000000075e+02 5.082999999999999845e-03 5.082999999999999845e-03
9.026811000000000362e+00 -1.805047600000000045e+02 5.001000000000000237e-03 5.001000000000000237e-03
9.081837999999999411e+00 -1.816056330000000116e+02 4.921000000000000027e-03 4.921000000000000027e-03
9.136865999999999488e+00 -1.827065020000000004e+02 4.841999999999999950e-03 4.841999999999999950e-03
9.191893000000000313e+00 -1.838073669999999993e+02 4.765000000000000138e-03 4.765000000000000138e-03
9.246921000000000390e+00 -1.849082290000000057e+02 4.688000000000000327e-03 4.688000000000000327e-03
9.301947999999999439e+00 -1.860090879999999913e+02 4.612999999999999913e-03 4.612999999999999913e-03
9.356975999999999516e+00 -1.871099429999999870e+02 4.538999999999999632e-03 4.538999999999999632e-03
9.412003000000000341e+00 -1.882107949999999903e+02 4.466000000000000351e-03 4.466000000000000351e-03
9.467031000000000418e+00 -1.893116440000000011e+02 4.394000000000000336e-03 4.394000000000000336e-03
9.522059000000000495e+00 -1.904124889999999937e+02 4.322999999999999586e-03 4.322999999999999586e-03
9.577085999999999544e+00 -1.915133319999999912e+02 4.252999999999999836e-03 4.252999999999999836e-03
9.632113999999999621e+00 -1.926141709999999989e+02 4.184000000000000219e-03 4.184000000000000219e-03
9.687141000000000446e+00 -1.937150070000000142e+02 4.115999999999999867e-03 4.115999999999999867e-03
9.742169000000000523e+00 -1.948158400000000086e+02 4.049999999999999781e-03 4.049999999999999781e-03
9.797195999999999572e+00 -1.959166700000000105e+02 3.983999999999999694e-03 3.983999999999999694e-03
9.852223999999999648e+00 -1.970174979999999891e+02 3.918999999999999741e-03 3.918999999999999741e-03
9.907251000000000474e+00 -1.981183220000000063e+02 3.854999999999999920e-03 3.854999999999999920e-03
9.962279000000000551e+00 -1.992191440000000000e+02 3.791999999999999798e-03 3.791999999999999798e-03
1.001730599999999960e+01 -2.003199630000000013e+02 3.729999999999999809e-03 3.729999999999999809e-03
1.007233399999999968e+01 -2.014207790000000102e+02 3.668999999999999952e-03 3.668999999999999952e-03
1.012736100000000050e+01 -2.025215929999999958e+02 3.608999999999999795e-03 3.608999999999999795e-03
1.018238900000000058e+01 -2.036224029999999914e+02 3.549000000000000071e-03 3.549000000000000071e-03
1.023741599999999963e+01 -2.047232119999999895e+02 3.491000000000000179e-03 3.491000000000000179e-03
1.029244399999999970e+01 -2.058240179999999953e+02 3.432999999999999854e-03 3.432999999999999854e-03
1.034747100000000053e+01 -2.069248210000000086e+02 3.376000000000000095e-03 3.376000000000000095e-03
1.040249900000000061e+01 -2.080256219999999985e+02 3.320000000000000034e-03 3.320000000000000034e-03
1.045752599999999966e+01 -2.091264199999999960e+02 3.265000000000000107e-03 3.265000000000000107e-03
1.051255399999999973e+01 -2.102272159999999985e+02 3.210000000000000180e-03 3.210000000000000180e-03
1.056758100000000056e+01 -2.113280100000000061e+02 3.157000000000000084e-03 3.157000000000000084e-03
1.062260900000000063e+01 -2.124288009999999929e+02 3.103999999999999988e-03 3.103999999999999988e-03
1.067763599999999968e+01 -2.135295910000000106e+02 3.052000000000000025e-03 3.052000000000000025e-03
1.073266399999999976e+01 -2.146303770000000100e+02 3.000000000000000062e-03 3.000000000000000062e-03
1.078769100000000059e+01 -2.157311620000000119e+02 2.949999999999999931e-03 2.949999999999999931e-03
1.084271900000000066e+01 -2.168319449999999904e+02 2.899999999999999800e-03 2.899999999999999800e-03
1.089774599999999971e+01 -2.179327250000000049e+02 2.850999999999999802e-03 2.850999999999999802e-03
1.095277399999999979e+01 -2.190335029999999961e+02 2.801999999999999803e-03 2.801999999999999803e-03
1.100780100000000061e+01 -2.201342799999999897e+02 2.753999999999999938e-03 2.753999999999999938e-03
1.106282900000000069e+01 -2.212350539999999910e+02 2.707000000000000205e-03 2.707000000000000205e-03
1.111785599999999974e+01 -2.223358259999999973e+02 2.661000000000000171e-03 2.661000000000000171e-03
1.117288399999999982e+01 -2.234365960000000086e+02 2.615000000000000137e-03 2.615000000000000137e-03
1.122791100000000064e+01 -2.245373639999999966e+02 2.569999999999999802e-03 2.569999999999999802e-03
1.128293900000000072e+01 -2.256381309999999871e+02 2.524999999999999901e-03 2.524999999999999901e-03
1.133796599999999977e+01 -2.267388950000000136e+02 2.481000000000000132e-03 2.481000000000000132e-03
1.139299399999999984e+01 -2.278396579999999858e+02 2.438000000000000063e-03 2.438000000000000063e-03
1.144802100000000067e+01 -2.289404179999999940e+02 2.394999999999999993e-03 2.394999999999999993e-03
1.150304900000000075e+01 -2.300411770000000047e+02 2.353000000000000057e-03 2.353000000000000057e-03
1.155807700000000082e+01 -2.311419339999999920e+02 2.311999999999999819e-03 2.311999999999999819e-03
1.161310399999999987e+01 -2.322426900000000103e+02 2.271000000000000015e-03 2.271000000000000015e-03
1.166813199999999995e+01 -2.333434430000000077e+02 2.230999999999999910e-03 2.230999999999999910e-03
1.172315900000000077e+01 -2.344441950000000077e+02 2.190999999999999805e-03 2.190999999999999805e-03
1.177818700000000085e+01 -2.355449450000000127e+02 2.151999999999999833e-03 2.151999999999999833e-03
1.183321399999999990e+01 -2.366456939999999918e+02 2.112999999999999861e-03 2.112999999999999861e-03
1.188824199999999998e+01 -2.377464410000000044e+02 2.075000000000000022e-03 2.075000000000000022e-03
1.194326900000000080e+01 -2.388471859999999936e+02 2.037999999999999881e-03 2.037999999999999881e-03
1.199829700000000088e+01 -2.399479300000000137e+02 2.001000000000000174e-03 2.001000000000000174e-03
1.205332399999999993e+01 -2.410486720000000105e+02 1.964000000000000034e-03 1.964000000000000034e-03
1.210835200000000000e+01 -2.421494120000000123e+02 1.928999999999999942e-03 1.928999999999999942e-03
1.216337900000000083e+01 -2.432501509999999882e+02 1.892999999999999934e-03 1.892999999999999934e-03
1.221840699999999913e+01 -2.443508889999999951e+02 1.858000000000000059e-03 1.858000000000000059e-03
1.227343399999999995e+01 -2.454516250000000070e+02 1.824000000000000100e-03 1.824000000000000100e-03
1.232846200000000003e+01 -2.465523589999999956e+02 1.789999999999999925e-03 1.789999999999999925e-03
1.238348900000000086e+01 -2.476530919999999867e+02 1.755999999999999965e-03 1.755999999999999965e-03
1.243851699999999916e+01 -2.487538240000000087e+02 1.724000000000000055e-03 1.724000000000000055e-03
1.249354399999999998e+01 -2.498545540000000074e+02 1.691000000000000012e-03 1.691000000000000012e-03
1.254857200000000006e+01 -2.509552830000000085e+02 1.659000000000000101e-03 1.659000000000000101e-03
1.260359900000000088e+01 -2.520560099999999863e+02 1.628000000000000107e-03 1.628000000000000107e-03
1.265862699999999919e+01 -2.531567359999999951e+02 1.595999999999999979e-03 1.595999999999999979e-03
1.271365400000000001e+01 -2.542574610000000064e+02 1.565999999999999901e-03 1.565999999999999901e-03
1.276868200000000009e+01 -2.553581839999999943e+02 1.536000000000000039e-03 1.536000000000000039e-03
1.282370899999999914e+01 -2.564589060000000131e+02 1.505999999999999960e-03 1.505999999999999960e-03
1.287873699999999921e+01 -2.575596269999999777e+02 1.476000000000000098e-03 1.476000000000000098e-03
1.293376400000000004e+01 -2.586603470000000016e+02 1.448000000000000068e-03 1.448000000000000068e-03
1.298879200000000012e+01 -2.597610649999999737e+02 1.418999999999999906e-03 1.418999999999999906e-03
1.304381899999999916e+01 -2.608617820000000052e+02 1.391000000000000092e-03 1.391000000000000092e-03
1.309884699999999924e+01 -2.619624979999999823e+02 1.363000000000000062e-03 1.363000000000000062e-03
1.315387400000000007e+01 -2.630632130000000188e+02 1.335999999999999948e-03 1.335999999999999948e-03
1.320890200000000014e+01 -2.641639260000000036e+02 1.309000000000000051e-03 1.309000000000000051e-03
1.326392899999999919e+01 -2.652646379999999908e+02 1.283000000000000069e-03 1.283000000000000069e-03
1.331895699999999927e+01 -2.663653489999999806e+02 1.257000000000000088e-03 1.257000000000000088e-03
1.337398400000000009e+01 -2.674660589999999729e+02 1.231000000000000106e-03 1.231000000000000106e-03
1.342901200000000017e+01 -2.685667680000000246e+02 1.206000000000000041e-03 1.206000000000000041e-03
1.348403899999999922e+01 -2.696674750000000245e+02 1.180999999999999975e-03 1.180999999999999975e-03
1.353906699999999930e+01 -2.707681820000000243e+02 1.155999999999999910e-03 1.155999999999999910e-03
1.359409499999999937e+01 -2.718688869999999724e+02 1.131999999999999977e-03 1.131999999999999977e-03
1.364912200000000020e+01 -2.729695919999999774e+02 1.108000000000000044e-03 1.108000000000000044e-03
1.370415000000000028e+01 -2.740702949999999873e+02 1.085000000000000027e-03 1.085000000000000027e-03
1.375917699999999932e+01 -2.751709969999999998e+02 1.061000000000000094e-03 1.061000000000000094e-03
1.381420499999999940e+01 -2.762716980000000149e+02 1.038999999999999993e-03 1.038999999999999993e-03
1.386923200000000023e+01 -2.773723979999999756e+02 1.015999999999999976e-03 1.015999999999999976e-03
1.392426000000000030e+01 -2.784730979999999931e+02 9.940000000000000918e-04 9.940000000000000918e-04
1.397928699999999935e+01 -2.795737960000000157e+02 9.719999999999999907e-04 9.719999999999999907e-04
1.403431499999999943e+01 -2.806744929999999840e+02 9.510000000000000224e-04 9.510000000000000224e-04
1.408934200000000025e+01 -2.817751890000000117e+02 9.300000000000000541e-04 9.300000000000000541e-04
1.414437000000000033e+01 -2.828758839999999850e+02 9.089999999999999773e-04 9.089999999999999773e-04
1.419939699999999938e+01 -2.839765780000000177e+02 8.890000000000000333e-04 8.890000000000000333e-04
1.425442499999999946e+01 -2.850772709999999961e+02 8.679999999999999565e-04 8.679999999999999565e-04
1.430945200000000028e+01 -2.861779639999999745e+02 8.490000000000000368e-04 8.490000000000000368e-04
1.436448000000000036e+01 -2.872786550000000148e+02 8.289999999999999843e-04 8.289999999999999843e-04
1.441950699999999941e+01 -2.883793450000000007e+02 8.099999999999999561e-04 8.099999999999999561e-04
1.447453499999999948e+01 -2.894800349999999867e+02 7.910000000000000364e-04 7.910000000000000364e-04
1.452956200000000031e+01 -2.905807239999999751e+02 7.720000000000000083e-04 7.720000000000000083e-04
1.458459000000000039e+01 -2.916814110000000255e+02 7.540000000000000044e-04 7.540000000000000044e-04
1.463961699999999944e+01 -2.927820980000000191e+02 7.360000000000000006e-04 7.360000000000000006e-04
1.469464499999999951e+01 -2.938827840000000151e+02 7.179999999999999967e-04 7.179999999999999967e-04
1.474967200000000034e+01 -2.949834690000000137e+02 7.010000000000000172e-04 7.010000000000000172e-04
1.480470000000000041e+01 -2.960841540000000123e+02 6.840000000000000377e-04 6.840000000000000377e-04
1.485972699999999946e+01 -2.971848370000000159e+02 6.669999999999999497e-04 6.669999999999999497e-04
1.491475499999999954e+01 -2.982855200000000195e+02 6.499999999999999702e-04 6.499999999999999702e-04
1.496978200000000037e+01 -2.993862010000000282e+02 6.340000000000000149e-04 6.340000000000000149e-04
1.502481000000000044e+01 -3.004868819999999801e+02 6.179999999999999513e-04 6.179999999999999513e-04
1.507983699999999949e+01 -3.015875629999999887e+02 6.019999999999999961e-04 6.019999999999999961e-04
1.513486499999999957e+01 -3.026882420000000025e+02 5.860000000000000408e-04 5.860000000000000408e-04
1.518989200000000039e+01 -3.037889210000000162e+02 5.710000000000000015e-04 5.710000000000000015e-04
1.524492000000000047e+01 -3.048895979999999781e+02 5.559999999999999621e-04 5.559999999999999621e-04
1.529994699999999952e+01 -3.059902759999999944e+02 5.410000000000000312e-04 5.410000000000000312e-04
1.535497499999999960e+01 -3.070909520000000157e+02 5.270000000000000162e-04 5.270000000000000162e-04
1.541000200000000042e+01 -3.081916269999999827e+02 5.130000000000000011e-04 5.130000000000000011e-04
1.546503000000000050e+01 -3.092923020000000065e+02 4.989999999999999861e-04 4.989999999999999861e-04
1.552005800000000058e+01 -3.103929759999999760e+02 4.850000000000000253e-04 4.850000000000000253e-04
1.557508499999999962e+01 -3.114936500000000024e+02 4.710000000000000102e-04 4.710000000000000102e-04
1.563011299999999970e+01 -3.125943219999999769e+02 4.580000000000000195e-04 4.580000000000000195e-04
1.568514000000000053e+01 -3.136949940000000083e+02 4.449999999999999746e-04 4.449999999999999746e-04
1.574016800000000060e+01 -3.147956649999999854e+02 4.319999999999999838e-04 4.319999999999999838e-04
1.579519499999999965e+01 -3.158963360000000193e+02 4.200000000000000174e-04 4.200000000000000174e-04
1.585022299999999973e+01 -3.169970059999999989e+02 4.070000000000000267e-04 4.070000000000000267e-04
1.590525000000000055e+01 -3.180976749999999811e+02 3.950000000000000061e-04 3.950000000000000061e-04
1.596027800000000063e+01 -3.191983430000000226e+02 3.829999999999999854e-04 3.829999999999999854e-04
1.601530500000000146e+01 -3.202990110000000072e+02 3.719999999999999891e-04 3.719999999999999891e-04
1.607033300000000153e+01 -3.213996779999999944e+02 3.600000000000000227e-04 3.600000000000000227e-04
1.612536000000000058e+01 -3.225003439999999841e+02 3.490000000000000263e-04 3.490000000000000263e-04
1.618038800000000066e+01 -3.236010099999999738e+02 3.379999999999999758e-04 3.379999999999999758e-04
1.623541499999999971e+01 -3.247016750000000229e+02 3.269999999999999795e-04 3.269999999999999795e-04
1.629044299999999978e+01 -3.258023400000000152e+02 3.170000000000000075e-04 3.170000000000000075e-04
1.634546999999999883e+01 -3.269030040000000099e+02 3.060000000000000111e-04 3.060000000000000111e-04
1.640049799999999891e+01 -3.280036670000000072e+02 2.959999999999999849e-04 2.959999999999999849e-04
1.645552500000000151e+01 -3.291043300000000045e+02 2.860000000000000129e-04 2.860000000000000129e-04
1.651055300000000159e+01 -3.302049920000000043e+02 2.770000000000000110e-04 2.770000000000000110e-04
1.656558000000000064e+01 -3.313056530000000066e+02 2.669999999999999847e-04 2.669999999999999847e-04
1.662060800000000071e+01 -3.324063140000000089e+02 2.579999999999999828e-04 2.579999999999999828e-04
1.667563499999999976e+01 -3.335069740000000138e+02 2.489999999999999809e-04 2.489999999999999809e-04
1.673066299999999984e+01 -3.346076340000000187e+02 2.400000000000000061e-04 2.400000000000000061e-04
1.678568999999999889e+01 -3.357082930000000260e+02 2.310000000000000042e-04 2.310000000000000042e-04
1.684071799999999897e+01 -3.368089509999999791e+02 2.220000000000000022e-04 2.220000000000000022e-04
1.689574500000000157e+01 -3.379096089999999890e+02 2.139999999999999975e-04 2.139999999999999975e-04
1.695077300000000164e+01 -3.390102669999999989e+02 2.059999999999999928e-04 2.059999999999999928e-04
1.700580000000000069e+01 -3.401109240000000113e+02 1.979999999999999881e-04 1.979999999999999881e-04
1.706082800000000077e+01 -3.412115800000000263e+02 1.900000000000000105e-04 1.900000000000000105e-04
1.711585499999999982e+01 -3.423122349999999869e+02 1.820000000000000057e-04 1.820000000000000057e-04
1.717088299999999990e+01 -3.434128910000000019e+02 1.749999999999999982e-04 1.749999999999999982e-04
1.722590999999999894e+01 -3.445135450000000219e+02 1.679999999999999907e-04 1.679999999999999907e-04
1.728093799999999902e+01 -3.456141989999999851e+02 1.600000000000000131e-04 1.600000000000000131e-04
1.733596500000000162e+01 -3.467148530000000051e+02 1.540000000000000028e-04 1.540000000000000028e-04
1.739099300000000170e+01 -3.478155060000000276e+02 1.469999999999999953e-04 1.469999999999999953e-04
1.744602000000000075e+01 -3.489161579999999958e+02 1.399999999999999877e-04 1.399999999999999877e-04
1.750104800000000083e+01 -3.500168100000000209e+02 1.340000000000000045e-04 1.340000000000000045e-04
1.755607600000000090e+01 -3.511174619999999891e+02 1.279999999999999942e-04 1.279999999999999942e-04
1.761110299999999995e+01 -3.522181130000000167e+02 1.219999999999999974e-04 1.219999999999999974e-04
1.766613100000000003e+01 -3.533187629999999899e+02 1.160000000000000007e-04 1.160000000000000007e-04
1.772115799999999908e+01 -3.544194130000000200e+02 1.100000000000000039e-04 1.100000000000000039e-04
1.777618599999999915e+01 -3.555200629999999933e+02 1.039999999999999936e-04 1.039999999999999936e-04
1.783121300000000176e+01 -3.566207120000000259e+02 9.899999999999999404e-05 9.899999999999999404e-05
1.788624099999999828e+01 -3.577213600000000042e+02 9.399999999999999448e-05 9.399999999999999448e-05
1.794126800000000088e+01 -3.588220089999999800e+02 8.899999999999999491e-05 8.899999999999999491e-05
1.799629600000000096e+01 -3.599226560000000177e+02 8.399999999999999535e-05 8.399999999999999535e-05
1.805132300000000001e+01 -3.610233029999999985e+02 7.899999999999999579e-05 7.899999999999999579e-05
1.810635100000000008e+01 -3.621239499999999794e+02 7.399999999999999623e-05 7.399999999999999623e-05
1.816137799999999913e+01 -3.632245960000000196e+02 6.999999999999999387e-05 6.999999999999999387e-05
1.821640599999999921e+01 -3.643252420000000029e+02 6.499999999999999431e-05 6.499999999999999431e-05
1.827143299999999826e+01 -3.654258869999999888e+02 6.099999999999999872e-05 6.099999999999999872e-05
1.832646099999999834e+01 -3.665265319999999747e+02 5.700000000000000314e-05 5.700000000000000314e-05
1.838148800000000094e+01 -3.676271760000000199e+02 5.300000000000000078e-05 5.300000000000000078e-05
1.843651600000000101e+01 -3.687278200000000083e+02 5.000000000000000240e-05 5.000000000000000240e-05
1.849154300000000006e+01 -3.698284639999999968e+02 4.600000000000000004e-05 4.600000000000000004e-05
1.854657100000000014e+01 -3.709291069999999877e+02 4.300000000000000165e-05 4.300000000000000165e-05
1.860159799999999919e+01 -3.720297499999999786e+02 3.899999999999999929e-05 3.899999999999999929e-05
1.865662599999999927e+01 -3.731303919999999721e+02 3.600000000000000091e-05 3.600000000000000091e-05
1.871165299999999831e+01 -3.742310340000000224e+02 3.300000000000000253e-05 3.300000000000000253e-05
1.876668099999999839e+01 -3.753316750000000184e+02 3.000000000000000076e-05 3.000000000000000076e-05
1.882170800000000099e+01 -3.764323160000000144e+02 2.799999999999999958e-05 2.799999999999999958e-05
1.887673600000000107e+01 -3.775329570000000103e+02 2.500000000000000120e-05 2.500000000000000120e-05
1.893176300000000012e+01 -3.786335970000000088e+02 2.300000000000000002e-05 2.300000000000000002e-05
1.898679100000000020e+01 -3.797342370000000074e+02 2.000000000000000164e-05 2.000000000000000164e-05
1.904181799999999924e+01 -3.808348760000000084e+02 1.800000000000000046e-05 1.800000000000000046e-05
1.909684599999999932e+01 -3.819355150000000094e+02 1.599999999999999928e-05 1.599999999999999928e-05
1.915187299999999837e+01 -3.830361540000000105e+02 1.399999999999999979e-05 1.399999999999999979e-05
1.920690099999999845e+01 -3.841367920000000140e+02 1.200000000000000030e-05 1.200000000000000030e-05
1.926192800000000105e+01 -3.852374300000000176e+02 1.099999999999999971e-05 1.099999999999999971e-05
1.931695600000000113e+01 -3.863380670000000237e+02 9.000000000000000228e-06 9.000000000000000228e-06
1.937198300000000017e+01 -3.874387039999999729e+02 7.999999999999999638e-06 7.999999999999999638e-06
1.942701100000000025e+01 -3.885393409999999790e+02 6.000000000000000152e-06 6.000000000000000152e-06
1.948203799999999930e+01 -3.896399769999999876e+02 5.000000000000000409e-06 5.000000000000000409e-06
1.953706599999999938e+01 -3.907406129999999962e+02 3.999999999999999819e-06 3.999999999999999819e-06
1.959209399999999945e+01 -3.918412490000000048e+02 3.000000000000000076e-06 3.000000000000000076e-06
1.964712099999999850e+01 -3.929418840000000159e+02 1.999999999999999909e-06 1.999999999999999909e-06
1.970214899999999858e+01 -3.940425190000000271e+02 1.999999999999999909e-06 1.999999999999999909e-06
1.975717600000000118e+01 -3.951431539999999814e+02 9.999999999999999547e-07 9.999999999999999547e-07
1.981220400000000126e+01 -3.962437879999999950e+02 9.999999999999999547e-07 9.999999999999999547e-07
1.986723100000000031e+01 -3.973444220000000087e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.992225900000000038e+01 -3.984450550000000248e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.997728599999999943e+01 -3.995456879999999842e+02 0.000000000000000000e+00 0.000000000000000000e+00
2.003231399999999951e+01 -4.006463210000000004e+02 0.000000000000000000e+00 0.000000000000000000e+00
2.008734099999999856e+01 -4.017469530000000191e+02 0.000000000000000000e+00 0.000000000000000000e+00
2.014236899999999864e+01 -4.028475859999999784e+02 0.000000000000000000e+00 0.000000000000000000e+00
2.019739600000000124e+01 -4.039482169999999996e+02 9.999999999999999547e-07 9.999999999999999547e-07
2.025242400000000131e+01 -4.050488490000000183e+02 9.999999999999999547e-07 9.999999999999999547e-07
2.030745100000000036e+01 -4.061494799999999827e+02 1.999999999999999909e-06 1.999999999999999909e-06
2.036247900000000044e+01 -4.072501110000000040e+02 1.999999999999999909e-06 1.999999999999999909e-06
2.041750599999999949e+01 -4.083507410000000277e+02 3.000000000000000076e-06 3.000000000000000076e-06
2.047253399999999957e+01 -4.094513709999999946e+02 3.999999999999999819e-06 3.999999999999999819e-06
2.052756099999999861e+01 -4.105520010000000184e+02 5.000000000000000409e-06 5.000000000000000409e-06
2.058258899999999869e+01 -4.116526309999999853e+02 6.000000000000000152e-06 6.000000000000000152e-06
2.063761600000000129e+01 -4.127532600000000116e+02 6.999999999999999895e-06 6.999999999999999895e-06
2.069264400000000137e+01 -4.138538889999999810e+02 9.000000000000000228e-06 9.000000000000000228e-06
2.074767100000000042e+01 -4.149545170000000098e+02 1.000000000000000082e-05 1.000000000000000082e-05
2.080269900000000050e+01 -4.160551459999999793e+02 1.200000000000000030e-05 1.200000000000000030e-05
2.085772599999999954e+01 -4.171557740000000081e+02 1.299999999999999920e-05 1.299999999999999920e-05
2.091275399999999962e+01 -4.182564009999999826e+02 1.500000000000000038e-05 1.500000000000000038e-05
2.096778099999999867e+01 -4.193570290000000114e+02 1.699999999999999987e-05 1.699999999999999987e-05
2.102280899999999875e+01 -4.204576559999999859e+02 1.900000000000000105e-05 1.900000000000000105e-05
2.107783600000000135e+01 -4.215582820000000197e+02 2.099999999999999884e-05 2.099999999999999884e-05
2.113286400000000143e+01 -4.226589089999999942e+02 2.300000000000000002e-05 2.300000000000000002e-05
2.118789100000000047e+01 -4.237595350000000280e+02 2.500000000000000120e-05 2.500000000000000120e-05
2.124291900000000055e+01 -4.248601610000000051e+02 2.699999999999999899e-05 2.699999999999999899e-05
2.129794599999999960e+01 -4.259607869999999821e+02 3.000000000000000076e-05 3.000000000000000076e-05
2.135297399999999968e+01 -4.270614120000000185e+02 3.199999999999999855e-05 3.199999999999999855e-05
2.140800099999999873e+01 -4.281620369999999980e+02 3.499999999999999693e-05 3.499999999999999693e-05
2.146302899999999880e+01 -4.292626619999999775e+02 3.699999999999999811e-05 3.699999999999999811e-05
2.151805699999999888e+01 -4.303632860000000164e+02 4.000000000000000327e-05 4.000000000000000327e-05
2.157308400000000148e+01 -4.314639109999999960e+02 4.300000000000000165e-05 4.300000000000000165e-05
2.162811200000000156e+01 -4.325645349999999780e+02 4.600000000000000004e-05 4.600000000000000004e-05
2.168313900000000061e+01 -4.336651580000000195e+02 4.899999999999999842e-05 4.899999999999999842e-05
2.173816700000000068e+01 -4.347657820000000015e+02 5.199999999999999680e-05 5.199999999999999680e-05
2.179319399999999973e+01 -4.358664049999999861e+02 5.500000000000000196e-05 5.500000000000000196e-05
2.184822199999999981e+01 -4.369670280000000275e+02 5.899999999999999754e-05 5.899999999999999754e-05
2.190324899999999886e+01 -4.380676510000000121e+02 6.200000000000000270e-05 6.200000000000000270e-05
2.195827699999999894e+01 -4.391682729999999992e+02 6.499999999999999431e-05 6.499999999999999431e-05
2.201330400000000154e+01 -4.402688949999999863e+02 6.899999999999999667e-05 6.899999999999999667e-05
2.206833200000000161e+01 -4.413695169999999735e+02 7.299999999999999903e-05 7.299999999999999903e-05
2.212335900000000066e+01 -4.424701390000000174e+02 7.600000000000000418e-05 7.600000000000000418e-05
2.217838700000000074e+01 -4.435707600000000070e+02 8.000000000000000654e-05 8.000000000000000654e-05
2.223341399999999979e+01 -4.446713809999999967e+02 8.399999999999999535e-05 8.399999999999999535e-05
2.228844199999999987e+01 -4.457720019999999863e+02 8.799999999999999771e-05 8.799999999999999771e-05
2.234346899999999891e+01 -4.468726229999999759e+02 9.200000000000000007e-05 9.200000000000000007e-05
2.239849699999999899e+01 -4.479732430000000249e+02 9.600000000000000243e-05 9.600000000000000243e-05
2.245352400000000159e+01 -4.490738630000000171e+02 1.010000000000000020e-04 1.010000000000000020e-04
2.250855200000000167e+01 -4.501744830000000093e+02 1.050000000000000044e-04 1.050000000000000044e-04
2.256357900000000072e+01 -4.512751030000000014e+02 1.090000000000000067e-04 1.090000000000000067e-04
2.261860700000000080e+01 -4.523757219999999961e+02 1.140000000000000063e-04 1.140000000000000063e-04
2.267363399999999984e+01 -4.534763409999999908e+02 1.179999999999999951e-04 1.179999999999999951e-04
2.272866199999999992e+01 -4.545769599999999855e+02 1.230000000000000082e-04 1.230000000000000082e-04
2.278368899999999897e+01 -4.556775789999999802e+02 1.279999999999999942e-04 1.279999999999999942e-04
2.283871699999999905e+01 -4.567781979999999749e+02 1.320000000000000101e-04 1.320000000000000101e-04
2.289374400000000165e+01 -4.578788159999999721e+02 1.369999999999999961e-04 1.369999999999999961e-04
2.294877200000000173e+01 -4.589794340000000261e+02 1.420000000000000092e-04 1.420000000000000092e-04
2.300379900000000077e+01 -4.600800520000000233e+02 1.469999999999999953e-04 1.469999999999999953e-04
2.305882700000000085e+01 -4.611806690000000231e+02 1.520000000000000084e-04 1.520000000000000084e-04
2.311385399999999990e+01 -4.622812870000000203e+02 1.569999999999999944e-04 1.569999999999999944e-04
2.316888199999999998e+01 -4.633819040000000200e+02 1.630000000000000047e-04 1.630000000000000047e-04
2.322390899999999903e+01 -4.644825210000000197e+02 1.679999999999999907e-04 1.679999999999999907e-04
2.327893699999999910e+01 -4.655831370000000220e+02 1.730000000000000038e-04 1.730000000000000038e-04
2.333396400000000170e+01 -4.666837540000000217e+02 1.789999999999999870e-04 1.789999999999999870e-04
2.338899199999999823e+01 -4.677843700000000240e+02 1.840000000000000001e-04 1.840000000000000001e-04
2.344401900000000083e+01 -4.688849860000000263e+02 1.900000000000000105e-04 1.900000000000000105e-04
2.349904700000000091e+01 -4.699856019999999717e+02 1.949999999999999965e-04 1.949999999999999965e-04
2.355407500000000098e+01 -4.710862179999999739e+02 2.010000000000000068e-04 2.010000000000000068e-04
2.360910200000000003e+01 -4.721868329999999787e+02 2.069999999999999900e-04 2.069999999999999900e-04
2.366413000000000011e+01 -4.732874479999999835e+02 2.130000000000000003e-04 2.130000000000000003e-04
2.371915699999999916e+01 -4.743880629999999883e+02 2.190000000000000106e-04 2.190000000000000106e-04
2.377418499999999923e+01 -4.754886779999999931e+02 2.249999999999999938e-04 2.249999999999999938e-04
2.382921199999999828e+01 -4.765892929999999978e+02 2.310000000000000042e-04 2.310000000000000042e-04
2.388423999999999836e+01 -4.776899070000000052e+02 2.369999999999999874e-04 2.369999999999999874e-04
2.393926700000000096e+01 -4.787905210000000125e+02 2.429999999999999977e-04 2.429999999999999977e-04
2.399429500000000104e+01 -4.798911350000000198e+02 2.489999999999999809e-04 2.489999999999999809e-04
2.404932200000000009e+01 -4.809917490000000271e+02 2.559999999999999884e-04 2.559999999999999884e-04
2.410435000000000016e+01 -4.820923629999999775e+02 2.620000000000000258e-04 2.620000000000000258e-04
2.415937699999999921e+01 -4.831929759999999874e+02 2.689999999999999791e-04 2.689999999999999791e-04
2.421440499999999929e+01 -4.842935899999999947e+02 2.750000000000000166e-04 2.750000000000000166e-04
2.426943199999999834e+01 -4.853942030000000045e+02 2.820000000000000241e-04 2.820000000000000241e-04
2.432445999999999842e+01 -4.864948150000000169e+02 2.880000000000000073e-04 2.880000000000000073e-04
2.437948700000000102e+01 -4.875954280000000267e+02 2.950000000000000148e-04 2.950000000000000148e-04
2.443451500000000109e+01 -4.886960409999999797e+02 3.020000000000000223e-04 3.020000000000000223e-04
2.448954200000000014e+01 -4.897966529999999921e+02 3.089999999999999756e-04 3.089999999999999756e-04
2.454457000000000022e+01 -4.908972650000000044e+02 3.159999999999999832e-04 3.159999999999999832e-04
2.459959699999999927e+01 -4.919978770000000168e+02 3.220000000000000206e-04 3.220000000000000206e-04
2.465462499999999935e+01 -4.930984889999999723e+02 3.299999999999999982e-04 3.299999999999999982e-04
2.470965199999999840e+01 -4.941990999999999872e+02 3.370000000000000057e-04 3.370000000000000057e-04
2.476467999999999847e+01 -4.952997119999999995e+02 3.440000000000000132e-04 3.440000000000000132e-04
2.481970700000000107e+01 -4.964003230000000144e+02 3.510000000000000208e-04 3.510000000000000208e-04
2.487473500000000115e+01 -4.975009339999999725e+02 3.579999999999999741e-04 3.579999999999999741e-04
2.492976200000000020e+01 -4.986015449999999873e+02 3.660000000000000059e-04 3.660000000000000059e-04
2.498479000000000028e+01 -4.997021550000000047e+02 3.730000000000000134e-04 3.730000000000000134e-04
2.503981699999999933e+01 -5.008027660000000196e+02 3.800000000000000209e-04 3.800000000000000209e-04
2.509484499999999940e+01 -5.019033759999999802e+02 3.879999999999999985e-04 3.879999999999999985e-04
2.514987199999999845e+01 -5.030039859999999976e+02 3.950000000000000061e-04 3.950000000000000061e-04
2.520489999999999853e+01 -5.041045960000000150e+02 4.029999999999999837e-04 4.029999999999999837e-04
2.525992700000000113e+01 -5.052052059999999756e+02 4.110000000000000155e-04 4.110000000000000155e-04
2.531495500000000121e+01 -5.063058159999999930e+02 4.180000000000000230e-04 4.180000000000000230e-04
2.536998200000000026e+01 -5.074064250000000129e+02 4.260000000000000006e-04 4.260000000000000006e-04
2.542501000000000033e+01 -5.085070339999999760e+02 4.339999999999999782e-04 4.339999999999999782e-04
2.548003699999999938e+01 -5.096076439999999934e+02 4.420000000000000101e-04 4.420000000000000101e-04
2.553506499999999946e+01 -5.107082530000000133e+02 4.499999999999999877e-04 4.499999999999999877e-04
2.559009299999999953e+01 -5.118088609999999790e+02 4.580000000000000195e-04 4.580000000000000195e-04
2.564511999999999858e+01 -5.129094700000000557e+02 4.659999999999999971e-04 4.659999999999999971e-04
2.570014799999999866e+01 -5.140100780000000213e+02 4.739999999999999747e-04 4.739999999999999747e-04
2.575517500000000126e+01 -5.151106869999999844e+02 4.820000000000000066e-04 4.820000000000000066e-04
2.581020300000000134e+01 -5.162112949999999501e+02 4.899999999999999842e-04 4.899999999999999842e-04
2.586523000000000039e+01 -5.173119030000000294e+02 4.989999999999999861e-04 4.989999999999999861e-04
2.592025800000000046e+01 -5.184125109999999950e+02 5.069999999999999637e-04 5.069999999999999637e-04
2.597528499999999951e+01 -5.195131179999999631e+02 5.150000000000000498e-04 5.150000000000000498e-04
2.603031299999999959e+01 -5.206137260000000424e+02 5.240000000000000517e-04 5.240000000000000517e-04
2.608533999999999864e+01 -5.217143330000000105e+02 5.320000000000000293e-04 5.320000000000000293e-04
2.614036799999999872e+01 -5.228149409999999762e+02 5.410000000000000312e-04 5.410000000000000312e-04
2.619539500000000132e+01 -5.239155479999999443e+02 5.490000000000000088e-04 5.490000000000000088e-04
2.625042300000000139e+01 -5.250161550000000261e+02 5.580000000000000107e-04 5.580000000000000107e-04
2.630545000000000044e+01 -5.261167609999999968e+02 5.670000000000000127e-04 5.670000000000000127e-04
2.636047800000000052e+01 -5.272173679999999649e+02 5.749999999999999903e-04 5.749999999999999903e-04
2.641550499999999957e+01 -5.283179740000000493e+02 5.839999999999999922e-04 5.839999999999999922e-04
2.647053299999999965e+01 -5.294185810000000174e+02 5.929999999999999941e-04 5.929999999999999941e-04
2.652555999999999869e+01 -5.305191869999999881e+02 6.019999999999999961e-04 6.019999999999999961e-04
2.658058799999999877e+01 -5.316197929999999587e+02 6.109999999999999980e-04 6.109999999999999980e-04
2.663561500000000137e+01 -5.327203990000000431e+02 6.199999999999999999e-04 6.199999999999999999e-04
2.669064300000000145e+01 -5.338210050000000138e+02 6.290000000000000018e-04 6.290000000000000018e-04
2.674567000000000050e+01 -5.349216099999999869e+02 6.380000000000000037e-04 6.380000000000000037e-04
2.680069800000000058e+01 -5.360222159999999576e+02 6.470000000000000057e-04 6.470000000000000057e-04
2.685572499999999962e+01 -5.371228210000000445e+02 6.560000000000000076e-04 6.560000000000000076e-04
2.691075299999999970e+01 -5.382234260000000177e+02 6.650000000000000095e-04 6.650000000000000095e-04
2.696577999999999875e+01 -5.393240309999999909e+02 6.750000000000000357e-04 6.750000000000000357e-04
2.702080799999999883e+01 -5.404246359999999640e+02 6.840000000000000377e-04 6.840000000000000377e-04
2.707583500000000143e+01 -5.415252410000000509e+02 6.930000000000000396e-04 6.930000000000000396e-04
2.713086300000000151e+01 -5.426258450000000266e+02 7.029999999999999574e-04 7.029999999999999574e-04
2.718589000000000055e+01 -5.437264499999999998e+02 7.119999999999999593e-04 7.119999999999999593e-04
2.724091800000000063e+01 -5.448270539999999755e+02 7.219999999999999855e-04 7.219999999999999855e-04
2.729594499999999968e+01 -5.459276579999999512e+02 7.309999999999999875e-04 7.309999999999999875e-04
2.735097299999999976e+01 -5.470282630000000381e+02 7.410000000000000137e-04 7.410000000000000137e-04
2.740599999999999881e+01 -5.481288670000000138e+02 7.500000000000000156e-04 7.500000000000000156e-04
2.746102799999999888e+01 -5.492294699999999921e+02 7.600000000000000418e-04 7.600000000000000418e-04
2.751605500000000148e+01 -5.503300739999999678e+02 7.699999999999999597e-04 7.699999999999999597e-04
2.757108300000000156e+01 -5.514306779999999435e+02 7.799999999999999859e-04 7.799999999999999859e-04
2.762611100000000164e+01 -5.525312810000000354e+02 7.889999999999999878e-04 7.889999999999999878e-04
2.768113800000000069e+01 -5.536318840000000137e+02 7.990000000000000140e-04 7.990000000000000140e-04
2.773616600000000076e+01 -5.547324869999999919e+02 8.090000000000000403e-04 8.090000000000000403e-04
2.779119299999999981e+01 -5.558330899999999701e+02 8.189999999999999581e-04 8.189999999999999581e-04
2.784622099999999989e+01 -5.569336929999999484e+02 8.289999999999999843e-04 8.289999999999999843e-04
2.790124799999999894e+01 -5.580342960000000403e+02 8.390000000000000105e-04 8.390000000000000105e-04
2.795627599999999902e+01 -5.591348990000000185e+02 8.490000000000000368e-04 8.490000000000000368e-04
2.801130300000000162e+01 -5.602355009999999993e+02 8.589999999999999546e-04 8.589999999999999546e-04
2.806633100000000169e+01 -5.613361039999999775e+02 8.689999999999999808e-04 8.689999999999999808e-04
2.812135800000000074e+01 -5.624367059999999583e+02 8.790000000000000070e-04 8.790000000000000070e-04
2.817638600000000082e+01 -5.635373080000000527e+02 8.899999999999999491e-04 8.899999999999999491e-04
2.823141299999999987e+01 -5.646379100000000335e+02 8.999999999999999754e-04 8.999999999999999754e-04
2.828644099999999995e+01 -5.657385120000000143e+02 9.100000000000000016e-04 9.100000000000000016e-04
2.834146799999999899e+01 -5.668391139999999950e+02 9.210000000000000521e-04 9.210000000000000521e-04
2.839649599999999907e+01 -5.679397159999999758e+02 9.309999999999999699e-04 9.309999999999999699e-04
2.845152300000000167e+01 -5.690403169999999591e+02 9.409999999999999962e-04 9.409999999999999962e-04
2.850655100000000175e+01 -5.701409190000000535e+02 9.520000000000000467e-04 9.520000000000000467e-04
2.856157800000000080e+01 -5.712415200000000368e+02 9.619999999999999645e-04 9.619999999999999645e-04
2.861660600000000088e+01 -5.723421210000000201e+02 9.730000000000000151e-04 9.730000000000000151e-04
2.867163299999999992e+01 -5.734427220000000034e+02 9.829999999999999329e-04 9.829999999999999329e-04
2.872666100000000000e+01 -5.745433229999999867e+02 9.940000000000000918e-04 9.940000000000000918e-04
2.878168799999999905e+01 -5.756439239999999700e+02 1.005000000000000034e-03 1.005000000000000034e-03
2.883671599999999913e+01 -5.767445249999999533e+02 1.015000000000000060e-03 1.015000000000000060e-03
2.889174300000000173e+01 -5.778451250000000528e+02 1.026000000000000002e-03 1.026000000000000002e-03
2.894677099999999825e+01 -5.789457260000000360e+02 1.036999999999999944e-03 1.036999999999999944e-03
2.900179800000000085e+01 -5.800463260000000218e+02 1.048000000000000103e-03 1.048000000000000103e-03
2.905682600000000093e+01 -5.811469270000000051e+02 1.059000000000000045e-03 1.059000000000000045e-03
2.911185299999999998e+01 -5.822475269999999909e+02 1.069000000000000072e-03 1.069000000000000072e-03
2.916688100000000006e+01 -5.833481269999999768e+02 1.080000000000000014e-03 1.080000000000000014e-03
2.922190799999999911e+01 -5.844487269999999626e+02 1.090999999999999956e-03 1.090999999999999956e-03
2.927693599999999918e+01 -5.855493269999999484e+02 1.101999999999999898e-03 1.101999999999999898e-03
2.933196299999999823e+01 -5.866499260000000504e+02 1.113000000000000057e-03 1.113000000000000057e-03
2.938699099999999831e+01 -5.877505260000000362e+02 1.123999999999999999e-03 1.123999999999999999e-03
2.944201800000000091e+01 -5.888511260000000220e+02 1.134999999999999941e-03 1.134999999999999941e-03
2.949704600000000099e+01 -5.899517250000000104e+02 1.147000000000000016e-03 1.147000000000000016e-03
2.955207400000000106e+01 -5.910523239999999987e+02 1.157999999999999958e-03 1.157999999999999958e-03
2.960710100000000011e+01 -5.921529239999999845e+02 1.168999999999999900e-03 1.168999999999999900e-03
2.966212900000000019e+01 -5.932535229999999729e+02 1.180000000000000059e-03 1.180000000000000059e-03
2.971715599999999924e+01 -5.943541219999999612e+02 1.191000000000000001e-03 1.191000000000000001e-03
2.977218399999999932e+01 -5.954547209999999495e+02 1.203000000000000076e-03 1.203000000000000076e-03
2.982721099999999836e+01 -5.965553190000000541e+02 1.214000000000000018e-03 1.214000000000000018e-03
2.988223899999999844e+01 -5.976559180000000424e+02 1.224999999999999960e-03 1.224999999999999960e-03
2.993726600000000104e+01 -5.987565170000000307e+02 1.237000000000000035e-03 1.237000000000000035e-03
2.999229400000000112e+01 -5.998571150000000216e+02 1.247999999999999977e-03 1.247999999999999977e-03
3.004732100000000017e+01 -6.009577140000000099e+02 1.260000000000000052e-03 1.260000000000000052e-03
3.010234900000000025e+01 -6.020583120000000008e+02 1.270999999999999994e-03 1.270999999999999994e-03
3.015737599999999929e+01 -6.031589099999999917e+02 1.283000000000000069e-03 1.283000000000000069e-03
3.021240399999999937e+01 -6.042595079999999825e+02 1.294000000000000011e-03 1.294000000000000011e-03
3.026743099999999842e+01 -6.053601059999999734e+02 1.306000000000000086e-03 1.306000000000000086e-03
3.032245899999999850e+01 -6.064607039999999643e+02 1.317999999999999944e-03 1.317999999999999944e-03
3.037748600000000110e+01 -6.075613019999999551e+02 1.329000000000000103e-03 1.329000000000000103e-03
3.043251400000000118e+01 -6.086618989999999485e+02 1.340999999999999961e-03 1.340999999999999961e-03
3.048754100000000022e+01 -6.097624970000000530e+02 1.353000000000000036e-03 1.353000000000000036e-03
3.054256900000000030e+01 -6.108630950000000439e+02 1.364999999999999894e-03 1.364999999999999894e-03
3.059759599999999935e+01 -6.119636920000000373e+02 1.376000000000000053e-03 1.376000000000000053e-03
3.065262399999999943e+01 -6.130642890000000307e+02 1.387999999999999911e-03 1.387999999999999911e-03
3.070765099999999848e+01 -6.141648860000000241e+02 1.399999999999999986e-03 1.399999999999999986e-03
3.076267899999999855e+01 -6.152654840000000149e+02 1.412000000000000061e-03 1.412000000000000061e-03
3.081770600000000115e+01 -6.163660810000000083e+02 1.423999999999999919e-03 1.423999999999999919e-03
3.087273400000000123e+01 -6.174666780000000017e+02 1.435999999999999993e-03 1.435999999999999993e-03
3.092776100000000028e+01 -6.185672739999999976e+02 1.448000000000000068e-03 1.448000000000000068e-03
3.098278900000000036e+01 -6.196678709999999910e+02 1.459999999999999926e-03 1.459999999999999926e-03
3.103781599999999941e+01 -6.207684679999999844e+02 1.472000000000000001e-03 1.472000000000000001e-03
3.109284399999999948e+01 -6.218690639999999803e+02 1.484000000000000076e-03 1.484000000000000076e-03
3.114787099999999853e+01 -6.229696609999999737e+02 1.495999999999999934e-03 1.495999999999999934e-03
3.120289899999999861e+01 -6.240702569999999696e+02 1.508000000000000009e-03 1.508000000000000009e-03
3.125792600000000121e+01 -6.251708539999999630e+02 1.520000000000000084e-03 1.520000000000000084e-03
3.131295400000000129e+01 -6.262714499999999589e+02 1.533000000000000074e-03 1.533000000000000074e-03
3.136798100000000034e+01 -6.273720459999999548e+02 1.544999999999999932e-03 1.544999999999999932e-03
3.142300900000000041e+01 -6.284726419999999507e+02 1.557000000000000007e-03 1.557000000000000007e-03
3.147803599999999946e+01 -6.295732379999999466e+02 1.569000000000000082e-03 1.569000000000000082e-03
3.153306399999999954e+01 -6.306738340000000562e+02 1.582000000000000073e-03 1.582000000000000073e-03
3.158809199999999962e+01 -6.317744300000000521e+02 1.593999999999999931e-03 1.593999999999999931e-03
3.164311899999999866e+01 -6.328750250000000506e+02 1.606000000000000006e-03 1.606000000000000006e-03
3.169814699999999874e+01 -6.339756210000000465e+02 1.618999999999999996e-03 1.618999999999999996e-03
3.175317400000000134e+01 -6.350762160000000449e+02 1.631000000000000071e-03 1.631000000000000071e-03
3.180820200000000142e+01 -6.361768120000000408e+02 1.644000000000000062e-03 1.644000000000000062e-03
3.186322900000000047e+01 -6.372774070000000393e+02 1.655999999999999920e-03 1.655999999999999920e-03
3.191825700000000055e+01 -6.383780020000000377e+02 1.668999999999999911e-03 1.668999999999999911e-03
3.197328399999999959e+01 -6.394785970000000361e+02 1.680999999999999986e-03 1.680999999999999986e-03
3.202831199999999967e+01 -6.405791930000000320e+02 1.693999999999999976e-03 1.693999999999999976e-03
3.208333900000000227e+01 -6.416797880000000305e+02 1.706000000000000051e-03 1.706000000000000051e-03
3.213836700000000235e+01 -6.427803830000000289e+02 1.719000000000000042e-03 1.719000000000000042e-03
3.219339399999999785e+01 -6.438809770000000299e+02 1.732000000000000033e-03 1.732000000000000033e-03
3.224842199999999792e+01 -6.449815720000000283e+02 1.744000000000000107e-03 1.744000000000000107e-03
3.230344900000000052e+01 -6.460821670000000267e+02 1.757000000000000098e-03 1.757000000000000098e-03
3.235847700000000060e+01 -6.471827610000000277e+02 1.770000000000000089e-03 1.770000000000000089e-03
3.241350400000000320e+01 -6.482833560000000261e+02 1.783000000000000080e-03 1.783000000000000080e-03
3.246853200000000328e+01 -6.493839500000000271e+02 1.794999999999999938e-03 1.794999999999999938e-03
3.252355899999999878e+01 -6.504845450000000255e+02 1.807999999999999928e-03 1.807999999999999928e-03
3.257858699999999885e+01 -6.515851390000000265e+02 1.820999999999999919e-03 1.820999999999999919e-03
3.263361400000000145e+01 -6.526857330000000275e+02 1.833999999999999910e-03 1.833999999999999910e-03
3.268864200000000153e+01 -6.537863270000000284e+02 1.846999999999999901e-03 1.846999999999999901e-03
3.274366899999999703e+01 -6.548869210000000294e+02 1.860000000000000108e-03 1.860000000000000108e-03
3.279869699999999710e+01 -6.559875150000000303e+02 1.873000000000000099e-03 1.873000000000000099e-03
3.285372399999999971e+01 -6.570881090000000313e+02 1.886000000000000090e-03 1.886000000000000090e-03
3.290875199999999978e+01 -6.581887030000000323e+02 1.899000000000000080e-03 1.899000000000000080e-03
3.296377900000000238e+01 -6.592892970000000332e+02 1.912000000000000071e-03 1.912000000000000071e-03
3.301880700000000246e+01 -6.603898900000000367e+02 1.925000000000000062e-03 1.925000000000000062e-03
3.307383399999999796e+01 -6.614904840000000377e+02 1.938000000000000052e-03 1.938000000000000052e-03
3.312886199999999803e+01 -6.625910780000000386e+02 1.951000000000000043e-03 1.951000000000000043e-03
3.318388900000000064e+01 -6.636916710000000421e+02 1.964000000000000034e-03 1.964000000000000034e-03
3.323891700000000071e+01 -6.647922640000000456e+02 1.977000000000000025e-03 1.977000000000000025e-03
3.329394400000000331e+01 -6.658928580000000466e+02 1.990000000000000015e-03 1.990000000000000015e-03
3.334897200000000339e+01 -6.669934510000000500e+02 2.004000000000000139e-03 2.004000000000000139e-03
3.340399899999999889e+01 -6.680940440000000535e+02 2.017000000000000130e-03 2.017000000000000130e-03
3.345902699999999896e+01 -6.691946369999999433e+02 2.030000000000000120e-03 2.030000000000000120e-03
3.351405400000000157e+01 -6.702952299999999468e+02 2.043000000000000111e-03 2.043000000000000111e-03
3.356908200000000164e+01 -6.713958229999999503e+02 2.056999999999999801e-03 2.056999999999999801e-03
3.362411000000000172e+01 -6.724964159999999538e+02 2.069999999999999792e-03 2.069999999999999792e-03
3.367913699999999722e+01 -6.735970089999999573e+02 2.083000000000000216e-03 2.083000000000000216e-03
3.373416499999999729e+01 -6.746976009999999633e+02 2.096999999999999906e-03 2.096999999999999906e-03
3.378919199999999989e+01 -6.757981939999999668e+02 2.109999999999999896e-03 2.109999999999999896e-03
3.384421999999999997e+01 -6.768987859999999728e+02 2.124000000000000020e-03 2.124000000000000020e-03
3.389924700000000257e+01 -6.779993789999999763e+02 2.137000000000000011e-03 2.137000000000000011e-03
3.395427500000000265e+01 -6.790999709999999823e+02 2.150000000000000001e-03 2.150000000000000001e-03
3.400930199999999815e+01 -6.802005639999999858e+02 2.164000000000000125e-03 2.164000000000000125e-03
3.406432999999999822e+01 -6.813011559999999918e+02 2.177000000000000116e-03 2.177000000000000116e-03
3.411935700000000082e+01 -6.824017479999999978e+02 2.190999999999999805e-03 2.190999999999999805e-03
3.417438500000000090e+01 -6.835023400000000038e+02 2.204999999999999929e-03 2.204999999999999929e-03
3.422941200000000350e+01 -6.846029320000000098e+02 2.217999999999999920e-03 2.217999999999999920e-03
3.428443999999999647e+01 -6.857035240000000158e+02 2.232000000000000043e-03 2.232000000000000043e-03
3.433946699999999908e+01 -6.868041160000000218e+02 2.245000000000000034e-03 2.245000000000000034e-03
3.439449499999999915e+01 -6.879047080000000278e+02 2.259000000000000157e-03 2.259000000000000157e-03
3.444952200000000175e+01 -6.890053000000000338e+02 2.272999999999999847e-03 2.272999999999999847e-03
3.450455000000000183e+01 -6.901058920000000398e+02 2.285999999999999838e-03 2.285999999999999838e-03
3.455957699999999733e+01 -6.912064840000000459e+02 2.299999999999999961e-03 2.299999999999999961e-03
3.461460499999999740e+01 -6.923070750000000544e+02 2.314000000000000085e-03 2.314000000000000085e-03
3.466963200000000001e+01 -6.934076669999999467e+02 2.328000000000000208e-03 2.328000000000000208e-03
3.472466000000000008e+01 -6.945082579999999552e+02 2.341000000000000199e-03 2.341000000000000199e-03
3.477968700000000268e+01 -6.956088499999999613e+02 2.354999999999999889e-03 2.354999999999999889e-03
3.483471500000000276e+01 -6.967094409999999698e+02 2.369000000000000012e-03 2.369000000000000012e-03
3.488974199999999826e+01 -6.978100319999999783e+02 2.383000000000000135e-03 2.383000000000000135e-03
3.494476999999999833e+01 -6.989106229999999869e+02 2.396999999999999825e-03 2.396999999999999825e-03
3.499979700000000093e+01 -7.000112149999999929e+02 2.410999999999999949e-03 2.410999999999999949e-03
3.505482500000000101e+01 -7.011118060000000014e+02 2.423999999999999939e-03 2.423999999999999939e-03
3.510985199999999651e+01 -7.022123970000000099e+02 2.438000000000000063e-03 2.438000000000000063e-03
3.516487999999999658e+01 -7.033129880000000185e+02 2.452000000000000186e-03 2.452000000000000186e-03
3.521990699999999919e+01 -7.044135790000000270e+02 2.465999999999999876e-03 2.465999999999999876e-03
3.527493499999999926e+01 -7.055141690000000381e+02 2.480000000000000000e-03 2.480000000000000000e-03
3.532996200000000186e+01 -7.066147600000000466e+02 2.494000000000000123e-03 2.494000000000000123e-03
3.538499000000000194e+01 -7.077153510000000551e+02 2.507999999999999813e-03 2.507999999999999813e-03
3.544001699999999744e+01 -7.088159419999999500e+02 2.521999999999999936e-03 2.521999999999999936e-03
3.549504499999999751e+01 -7.099165319999999610e+02 2.536000000000000060e-03 2.536000000000000060e-03
3.555007299999999759e+01 -7.110171229999999696e+02 2.550999999999999882e-03 2.550999999999999882e-03
3.560510000000000019e+01 -7.121177129999999806e+02 2.565000000000000006e-03 2.565000000000000006e-03
3.566012800000000027e+01 -7.132183039999999892e+02 2.579000000000000129e-03 2.579000000000000129e-03
3.571515500000000287e+01 -7.143188940000000002e+02 2.592999999999999819e-03 2.592999999999999819e-03
3.577018300000000295e+01 -7.154194840000000113e+02 2.606999999999999942e-03 2.606999999999999942e-03
3.582520999999999844e+01 -7.165200740000000224e+02 2.621000000000000066e-03 2.621000000000000066e-03
3.588023799999999852e+01 -7.176206650000000309e+02 2.635999999999999888e-03 2.635999999999999888e-03
3.593526500000000112e+01 -7.187212550000000419e+02 2.650000000000000012e-03 2.650000000000000012e-03
3.599029300000000120e+01 -7.198218450000000530e+02 2.664000000000000135e-03 2.664000000000000135e-03
3.604531999999999670e+01 -7.209224349999999504e+02 2.677999999999999825e-03 2.677999999999999825e-03
3.610034799999999677e+01 -7.220230249999999614e+02 2.693000000000000081e-03 2.693000000000000081e-03
3.615537499999999937e+01 -7.231236149999999725e+02 2.707000000000000205e-03 2.707000000000000205e-03
3.621040299999999945e+01 -7.242242039999999861e+02 2.720999999999999894e-03 2.720999999999999894e-03
3.626543000000000205e+01 -7.253247939999999971e+02 2.736000000000000151e-03 2.736000000000000151e-03
3.632045800000000213e+01 -7.264253840000000082e+02 2.749999999999999840e-03 2.749999999999999840e-03
3.637548499999999763e+01 -7.275259740000000193e+02 2.763999999999999964e-03 2.763999999999999964e-03
3.643051299999999770e+01 -7.286265630000000328e+02 2.778999999999999786e-03 2.778999999999999786e-03
3.648554000000000030e+01 -7.297271530000000439e+02 2.792999999999999910e-03 2.792999999999999910e-03
3.654056800000000038e+01 -7.308277419999999438e+02 2.808000000000000166e-03 2.808000000000000166e-03
3.659559500000000298e+01 -7.319283319999999549e+02 2.821999999999999856e-03 2.821999999999999856e-03
3.665062300000000306e+01 -7.330289209999999684e+02 2.837000000000000112e-03 2.837000000000000112e-03
3.670564999999999856e+01 -7.341295099999999820e+02 2.850999999999999802e-03 2.850999999999999802e-03
3.676067799999999863e+01 -7.352300999999999931e+02 2.866000000000000058e-03 2.866000000000000058e-03
3.681570500000000123e+01 -7.363306890000000067e+02 2.880000000000000181e-03 2.880000000000000181e-03
3.687073300000000131e+01 -7.374312780000000203e+02 2.895000000000000004e-03 2.895000000000000004e-03
3.692575999999999681e+01 -7.385318670000000338e+02 2.909000000000000127e-03 2.909000000000000127e-03
3.698078799999999688e+01 -7.396324560000000474e+02 2.923999999999999950e-03 2.923999999999999950e-03
3.703581499999999949e+01 -7.407330449999999473e+02 2.938000000000000073e-03 2.938000000000000073e-03
3.709084299999999956e+01 -7.418336339999999609e+02 2.952999999999999896e-03 2.952999999999999896e-03
3.714587000000000216e+01 -7.429342229999999745e+02 2.968000000000000152e-03 2.968000000000000152e-03
3.720089800000000224e+01 -7.440348119999999881e+02 2.981999999999999842e-03 2.981999999999999842e-03
3.725592499999999774e+01 -7.451354000000000042e+02 2.997000000000000098e-03 2.997000000000000098e-03
3.731095299999999781e+01 -7.462359890000000178e+02 3.011999999999999920e-03 3.011999999999999920e-03
3.736598000000000042e+01 -7.473365780000000314e+02 3.026000000000000044e-03 3.026000000000000044e-03
3.742100800000000049e+01 -7.484371660000000475e+02 3.040999999999999866e-03 3.040999999999999866e-03
3.747603500000000309e+01 -7.495377549999999474e+02 3.056000000000000123e-03 3.056000000000000123e-03
3.753106300000000317e+01 -7.506383439999999609e+02 3.070999999999999945e-03 3.070999999999999945e-03
3.758609100000000325e+01 -7.517389319999999771e+02 3.085000000000000069e-03 3.085000000000000069e-03
3.764111799999999874e+01 -7.528395199999999932e+02 3.099999999999999891e-03 3.099999999999999891e-03
3.769614599999999882e+01 -7.539401090000000067e+02 3.115000000000000147e-03 3.115000000000000147e-03
3.775117300000000142e+01 -7.550406970000000229e+02 3.129999999999999970e-03 3.129999999999999970e-03
3.780620100000000150e+01 -7.561412850000000390e+02 3.144999999999999792e-03 3.144999999999999792e-03
3.786122799999999700e+01 -7.572418740000000525e+02 3.160000000000000048e-03 3.160000000000000048e-03
3.791625599999999707e+01 -7.583424619999999550e+02 3.174999999999999871e-03 3.174999999999999871e-03
3.797128299999999967e+01 -7.594430499999999711e+02 3.188999999999999994e-03 3.188999999999999994e-03
3.802631099999999975e+01 -7.605436379999999872e+02 3.203999999999999817e-03 3.203999999999999817e-03
3.808133800000000235e+01 -7.616442260000000033e+02 3.219000000000000073e-03 3.219000000000000073e-03
3.813636600000000243e+01 -7.627448140000000194e+02 3.233999999999999896e-03 3.233999999999999896e-03
3.819139299999999793e+01 -7.638454020000000355e+02 3.249000000000000152e-03 3.249000000000000152e-03
3.824642099999999800e+01 -7.649459900000000516e+02 3.263999999999999974e-03 3.263999999999999974e-03
3.830144800000000060e+01 -7.660465769999999566e+02 3.278999999999999797e-03 3.278999999999999797e-03
3.835647600000000068e+01 -7.671471649999999727e+02 3.294000000000000053e-03 3.294000000000000053e-03
3.841150300000000328e+01 -7.682477529999999888e+02 3.308999999999999875e-03 3.308999999999999875e-03
3.846653100000000336e+01 -7.693483410000000049e+02 3.324000000000000132e-03 3.324000000000000132e-03
3.852155799999999886e+01 -7.704489280000000235e+02 3.338999999999999954e-03 3.338999999999999954e-03
3.857658599999999893e+01 -7.715495160000000396e+02 3.354000000000000210e-03 3.354000000000000210e-03
3.863161300000000153e+01 -7.726501029999999446e+02 3.370000000000000166e-03 3.370000000000000166e-03
3.868664100000000161e+01 -7.737506909999999607e+02 3.384999999999999988e-03 3.384999999999999988e-03
3.874166799999999711e+01 -7.748512779999999793e+02 3.399999999999999811e-03 3.399999999999999811e-03
3.879669599999999718e+01 -7.759518659999999954e+02 3.415000000000000067e-03 3.415000000000000067e-03
3.885172299999999979e+01 -7.770524530000000141e+02 3.429999999999999889e-03 3.429999999999999889e-03
3.890675099999999986e+01 -7.781530400000000327e+02 3.445000000000000145e-03 3.445000000000000145e-03
3.896177800000000246e+01 -7.792536280000000488e+02 3.459999999999999968e-03 3.459999999999999968e-03
3.901680600000000254e+01 -7.803542149999999538e+02 3.475999999999999923e-03 3.475999999999999923e-03
3.907183299999999804e+01 -7.814548019999999724e+02 3.491000000000000179e-03 3.491000000000000179e-03
3.912686099999999811e+01 -7.825553889999999910e+02 3.506000000000000002e-03 3.506000000000000002e-03
3.918188800000000072e+01 -7.836559760000000097e+02 3.520999999999999824e-03 3.520999999999999824e-03
3.923691600000000079e+01 -7.847565630000000283e+02 3.537000000000000213e-03 3.537000000000000213e-03
3.929194300000000339e+01 -7.858571500000000469e+02 3.552000000000000036e-03 3.552000000000000036e-03
3.934697100000000347e+01 -7.869577369999999519e+02 3.566999999999999858e-03 3.566999999999999858e-03
3.940199799999999897e+01 -7.880583239999999705e+02 3.582999999999999814e-03 3.582999999999999814e-03
3.945702599999999904e+01 -7.891589109999999891e+02 3.598000000000000070e-03 3.598000000000000070e-03
3.951205300000000165e+01 -7.902594970000000103e+02 3.612999999999999892e-03 3.612999999999999892e-03
3.956708100000000172e+01 -7.913600840000000289e+02 3.628999999999999847e-03 3.628999999999999847e-03
3.962210900000000180e+01 -7.924606710000000476e+02 3.644000000000000104e-03 3.644000000000000104e-03
3.967713599999999730e+01 -7.935612579999999525e+02 3.658999999999999926e-03 3.658999999999999926e-03
3.973216399999999737e+01 -7.946618439999999737e+02 3.674999999999999881e-03 3.674999999999999881e-03
3.978719099999999997e+01 -7.957624309999999923e+02 3.690000000000000138e-03 3.690000000000000138e-03
3.984221900000000005e+01 -7.968630170000000135e+02 3.706000000000000093e-03 3.706000000000000093e-03
3.989724600000000265e+01 -7.979636040000000321e+02 3.720999999999999915e-03 3.720999999999999915e-03
3.995227400000000273e+01 -7.990641900000000533e+02 3.736000000000000171e-03 3.736000000000000171e-03
4.000730099999999823e+01 -8.001647769999999582e+02 3.752000000000000127e-03 3.752000000000000127e-03
4.006232899999999830e+01 -8.012653629999999794e+02 3.766999999999999949e-03 3.766999999999999949e-03
4.011735600000000090e+01 -8.023659490000000005e+02 3.782999999999999904e-03 3.782999999999999904e-03
4.017238400000000098e+01 -8.034665360000000192e+02 3.798000000000000161e-03 3.798000000000000161e-03
4.022741099999999648e+01 -8.045671220000000403e+02 3.814000000000000116e-03 3.814000000000000116e-03
4.028243899999999655e+01 -8.056677079999999478e+02 3.828999999999999938e-03 3.828999999999999938e-03
4.033746599999999916e+01 -8.067682939999999689e+02 3.844999999999999894e-03 3.844999999999999894e-03
4.039249399999999923e+01 -8.078688799999999901e+02 3.860999999999999849e-03 3.860999999999999849e-03
4.044752100000000183e+01 -8.089694660000000113e+02 3.876000000000000105e-03 3.876000000000000105e-03
4.050254900000000191e+01 -8.100700520000000324e+02 3.892000000000000060e-03 3.892000000000000060e-03
4.055757599999999741e+01 -8.111706380000000536e+02 3.906999999999999883e-03 3.906999999999999883e-03
4.061260399999999748e+01 -8.122712239999999611e+02 3.923000000000000272e-03 3.923000000000000272e-03
4.066763100000000009e+01 -8.133718099999999822e+02 3.938999999999999793e-03 3.938999999999999793e-03
4.072265900000000016e+01 -8.144723960000000034e+02 3.954000000000000049e-03 3.954000000000000049e-03
4.077768600000000276e+01 -8.155729820000000245e+02 3.969999999999999571e-03 3.969999999999999571e-03
4.083271400000000284e+01 -8.166735680000000457e+02 3.985999999999999960e-03 3.985999999999999960e-03
4.088774099999999834e+01 -8.177741529999999557e+02 4.001000000000000216e-03 4.001000000000000216e-03
4.094276899999999841e+01 -8.188747389999999768e+02 4.016999999999999738e-03 4.016999999999999738e-03
4.099779600000000102e+01 -8.199753249999999980e+02 4.033000000000000126e-03 4.033000000000000126e-03
4.105282400000000109e+01 -8.210759100000000217e+02 4.048000000000000383e-03 4.048000000000000383e-03
4.110785099999999659e+01 -8.221764960000000428e+02 4.063999999999999904e-03 4.063999999999999904e-03
4.116287899999999667e+01 -8.232770819999999503e+02 4.080000000000000293e-03 4.080000000000000293e-03
4.121790599999999927e+01 -8.243776669999999740e+02 4.095999999999999815e-03 4.095999999999999815e-03
4.127293399999999934e+01 -8.254782529999999952e+02 4.112000000000000204e-03 4.112000000000000204e-03
4.132796100000000195e+01 -8.265788380000000188e+02 4.126999999999999592e-03 4.126999999999999592e-03
4.138298900000000202e+01 -8.276794230000000425e+02 4.142999999999999981e-03 4.142999999999999981e-03
4.143801599999999752e+01 -8.287800089999999500e+02 4.159000000000000370e-03 4.159000000000000370e-03
4.149304399999999760e+01 -8.298805939999999737e+02 4.174999999999999892e-03 4.174999999999999892e-03
4.154807199999999767e+01 -8.309811789999999974e+02 4.191000000000000281e-03 4.191000000000000281e-03
4.160309900000000027e+01 -8.320817640000000210e+02 4.205999999999999669e-03 4.205999999999999669e-03
4.165812700000000035e+01 -8.331823500000000422e+02 4.222000000000000058e-03 4.222000000000000058e-03
4.171315400000000295e+01 -8.342829349999999522e+02 4.237999999999999580e-03 4.237999999999999580e-03
4.176818200000000303e+01 -8.353835199999999759e+02 4.253999999999999969e-03 4.253999999999999969e-03
4.182320899999999853e+01 -8.364841049999999996e+02 4.270000000000000358e-03 4.270000000000000358e-03
4.187823699999999860e+01 -8.375846900000000232e+02 4.285999999999999879e-03 4.285999999999999879e-03
4.193326400000000120e+01 -8.386852750000000469e+02 4.302000000000000268e-03 4.302000000000000268e-03
4.198829200000000128e+01 -8.397858599999999569e+02 4.317999999999999790e-03 4.317999999999999790e-03
4.204331899999999678e+01 -8.408864449999999806e+02 4.334000000000000179e-03 4.334000000000000179e-03
4.209834699999999685e+01 -8.419870300000000043e+02 4.349999999999999700e-03 4.349999999999999700e-03
4.215337399999999946e+01 -8.430876150000000280e+02 4.366000000000000089e-03 4.366000000000000089e-03
4.220840199999999953e+01 -8.441882000000000517e+02 4.381999999999999611e-03 4.381999999999999611e-03
4.226342900000000213e+01 -8.452887839999999642e+02 4.398000000000000000e-03 4.398000000000000000e-03
4.231845700000000221e+01 -8.463893689999999879e+02 4.414000000000000389e-03 4.414000000000000389e-03
4.237348399999999771e+01 -8.474899540000000115e+02 4.429999999999999910e-03 4.429999999999999910e-03
4.242851199999999778e+01 -8.485905390000000352e+02 4.446000000000000299e-03 4.446000000000000299e-03
4.248353900000000039e+01 -8.496911229999999478e+02 4.461999999999999821e-03 4.461999999999999821e-03
4.253856700000000046e+01 -8.507917079999999714e+02 4.478000000000000209e-03 4.478000000000000209e-03
4.259359400000000306e+01 -8.518922919999999976e+02 4.493999999999999731e-03 4.493999999999999731e-03
4.264862200000000314e+01 -8.529928770000000213e+02 4.510000000000000120e-03 4.510000000000000120e-03
4.270364899999999864e+01 -8.540934610000000475e+02 4.525999999999999641e-03 4.525999999999999641e-03
4.275867699999999871e+01 -8.551940459999999575e+02 4.542000000000000030e-03 4.542000000000000030e-03
4.281370400000000132e+01 -8.562946299999999837e+02 4.558999999999999685e-03 4.558999999999999685e-03
4.286873200000000139e+01 -8.573952150000000074e+02 4.575000000000000074e-03 4.575000000000000074e-03
4.292375899999999689e+01 -8.584957990000000336e+02 4.590999999999999595e-03 4.590999999999999595e-03
4.297878699999999697e+01 -8.595963829999999462e+02 4.606999999999999984e-03 4.606999999999999984e-03
4.303381399999999957e+01 -8.606969679999999698e+02 4.623000000000000373e-03 4.623000000000000373e-03
4.308884199999999964e+01 -8.617975519999999960e+02 4.638999999999999894e-03 4.638999999999999894e-03
4.314386900000000225e+01 -8.628981360000000222e+02 4.656000000000000416e-03 4.656000000000000416e-03
4.319889700000000232e+01 -8.639987200000000485e+02 4.671999999999999938e-03 4.671999999999999938e-03
4.325392399999999782e+01 -8.650993049999999585e+02 4.688000000000000327e-03 4.688000000000000327e-03
4.330895199999999789e+01 -8.661998889999999847e+02 4.703999999999999848e-03 4.703999999999999848e-03
4.336397900000000050e+01 -8.673004730000000109e+02 4.720000000000000237e-03 4.720000000000000237e-03
4.341900700000000057e+01 -8.684010570000000371e+02 4.736999999999999891e-03 4.736999999999999891e-03
4.347403400000000318e+01 -8.695016409999999496e+02 4.753000000000000280e-03 4.753000000000000280e-03
4.352906200000000325e+01 -8.706022249999999758e+02 4.768999999999999802e-03 4.768999999999999802e-03
4.358409000000000333e+01 -8.717028090000000020e+02 4.785000000000000191e-03 4.785000000000000191e-03
4.363911699999999882e+01 -8.728033930000000282e+02 4.801999999999999845e-03 4.801999999999999845e-03
4.369414499999999890e+01 -8.739039770000000544e+02 4.818000000000000234e-03 4.818000000000000234e-03
4.374917200000000150e+01 -8.750045609999999670e+02 4.833999999999999755e-03 4.833999999999999755e-03
4.380420000000000158e+01 -8.761051439999999957e+02 4.851000000000000277e-03 4.851000000000000277e-03
4.385922699999999708e+01 -8.772057280000000219e+02 4.866999999999999799e-03 4.866999999999999799e-03
4.391425499999999715e+01 -8.783063120000000481e+02 4.883000000000000188e-03 4.883000000000000188e-03
4.396928199999999975e+01 -8.794068959999999606e+02 4.899999999999999842e-03 4.899999999999999842e-03
4.402430999999999983e+01 -8.805074789999999894e+02 4.916000000000000231e-03 4.916000000000000231e-03
4.407933700000000243e+01 -8.816080630000000156e+02 4.932999999999999885e-03 4.932999999999999885e-03
4.413436500000000251e+01 -8.827086470000000418e+02 4.949000000000000274e-03 4.949000000000000274e-03
4.418939199999999801e+01 -8.838092299999999568e+02 4.964999999999999795e-03 4.964999999999999795e-03
4.424441999999999808e+01 -8.849098139999999830e+02 4.982000000000000317e-03 4.982000000000000317e-03
4.429944700000000068e+01 -8.860103970000000118e+02 4.997999999999999839e-03 4.997999999999999839e-03
4.435447500000000076e+01 -8.871109810000000380e+02 5.015000000000000360e-03 5.015000000000000360e-03
4.440950200000000336e+01 -8.882115639999999530e+02 5.030999999999999882e-03 5.030999999999999882e-03
4.446453000000000344e+01 -8.893121479999999792e+02 5.047000000000000271e-03 5.047000000000000271e-03
4.451955699999999894e+01 -8.904127310000000080e+02 5.063999999999999925e-03 5.063999999999999925e-03
4.457458499999999901e+01 -8.915133150000000342e+02 5.080000000000000314e-03 5.080000000000000314e-03
4.462961200000000161e+01 -8.926138979999999492e+02 5.096999999999999968e-03 5.096999999999999968e-03
4.468464000000000169e+01 -8.937144809999999779e+02 5.113000000000000357e-03 5.113000000000000357e-03
4.473966699999999719e+01 -8.948150650000000041e+02 5.130000000000000011e-03 5.130000000000000011e-03
4.479469499999999726e+01 -8.959156480000000329e+02 5.146000000000000400e-03 5.146000000000000400e-03
4.484972199999999987e+01 -8.970162309999999479e+02 5.163000000000000055e-03 5.163000000000000055e-03
4.490474999999999994e+01 -8.981168139999999767e+02 5.178999999999999576e-03 5.178999999999999576e-03
4.495977700000000254e+01 -8.992173980000000029e+02 5.196000000000000098e-03 5.196000000000000098e-03
4.501480500000000262e+01 -9.003179810000000316e+02 5.212999999999999752e-03 5.212999999999999752e-03
4.506983199999999812e+01 -9.014185639999999466e+02 5.229000000000000141e-03 5.229000000000000141e-03
4.512485999999999819e+01 -9.025191469999999754e+02 5.245999999999999795e-03 5.245999999999999795e-03
4.517988700000000080e+01 -9.036197300000000041e+02 5.262000000000000184e-03 5.262000000000000184e-03
4.523491500000000087e+01 -9.047203130000000328e+02 5.278999999999999838e-03 5.278999999999999838e-03
4.528994200000000347e+01 -9.058208959999999479e+02 5.296000000000000360e-03 5.296000000000000360e-03
4.534497000000000355e+01 -9.069214789999999766e+02 5.311999999999999882e-03 5.311999999999999882e-03
4.539999699999999905e+01 -9.080220620000000054e+02 5.329000000000000403e-03 5.329000000000000403e-03
4.545502499999999912e+01 -9.091226450000000341e+02 5.344999999999999925e-03 5.344999999999999925e-03
4.551005200000000173e+01 -9.102232279999999491e+02 5.361999999999999579e-03 5.361999999999999579e-03
4.556508000000000180e+01 -9.113238109999999779e+02 5.379000000000000101e-03 5.379000000000000101e-03
4.562010800000000188e+01 -9.124243930000000091e+02 5.394999999999999622e-03 5.394999999999999622e-03
4.567513499999999738e+01 -9.135249760000000379e+02 5.412000000000000144e-03 5.412000000000000144e-03
4.573016299999999745e+01 -9.146255589999999529e+02 5.428999999999999798e-03 5.428999999999999798e-03
4.578519000000000005e+01 -9.157261419999999816e+02 5.445000000000000187e-03 5.445000000000000187e-03
4.584021800000000013e+01 -9.168267240000000129e+02 5.461999999999999841e-03 5.461999999999999841e-03
4.589524500000000273e+01 -9.179273070000000416e+02 5.479000000000000363e-03 5.479000000000000363e-03
4.595027300000000281e+01 -9.190278899999999567e+02 5.496000000000000017e-03 5.496000000000000017e-03
4.600529999999999831e+01 -9.201284719999999879e+02 5.512000000000000406e-03 5.512000000000000406e-03
4.606032799999999838e+01 -9.212290550000000167e+02 5.529000000000000060e-03 5.529000000000000060e-03
4.611535500000000098e+01 -9.223296370000000479e+02 5.545999999999999715e-03 5.545999999999999715e-03
4.617038300000000106e+01 -9.234302199999999630e+02 5.563000000000000236e-03 5.563000000000000236e-03
4.622540999999999656e+01 -9.245308029999999917e+02 5.578999999999999758e-03 5.578999999999999758e-03
4.628043799999999663e+01 -9.256313850000000230e+02 5.596000000000000280e-03 5.596000000000000280e-03
4.633546499999999924e+01 -9.267319670000000542e+02 5.612999999999999934e-03 5.612999999999999934e-03
4.639049299999999931e+01 -9.278325499999999693e+02 5.629999999999999588e-03 5.629999999999999588e-03
4.644552000000000191e+01 -9.289331320000000005e+02 5.645999999999999977e-03 5.645999999999999977e-03
4.650054800000000199e+01 -9.300337150000000292e+02 5.662999999999999631e-03 5.662999999999999631e-03
4.655557499999999749e+01 -9.311342969999999468e+02 5.680000000000000153e-03 5.680000000000000153e-03
4.661060299999999756e+01 -9.322348789999999781e+02 5.696999999999999807e-03 5.696999999999999807e-03
4.666563000000000017e+01 -9.333354620000000068e+02 5.714000000000000329e-03 5.714000000000000329e-03
4.672065800000000024e+01 -9.344360440000000381e+02 5.730999999999999983e-03 5.730999999999999983e-03
4.677568500000000284e+01 -9.355366259999999556e+02 5.747000000000000372e-03 5.747000000000000372e-03
4.683071300000000292e+01 -9.366372079999999869e+02 5.764000000000000026e-03 5.764000000000000026e-03
4.688573999999999842e+01 -9.377377910000000156e+02 5.780999999999999681e-03 5.780999999999999681e-03
4.694076799999999849e+01 -9.388383730000000469e+02 5.798000000000000202e-03 5.798000000000000202e-03
4.699579500000000110e+01 -9.399389549999999645e+02 5.814999999999999857e-03 5.814999999999999857e-03
4.705082300000000117e+01 -9.410395369999999957e+02 5.832000000000000378e-03 5.832000000000000378e-03
4.710584999999999667e+01 -9.421401190000000270e+02 5.849000000000000032e-03 5.849000000000000032e-03
4.716087799999999675e+01 -9.432407009999999445e+02 5.865999999999999687e-03 5.865999999999999687e-03
4.721590499999999935e+01 -9.443412829999999758e+02 5.883000000000000208e-03 5.883000000000000208e-03
4.727093299999999942e+01 -9.454418650000000071e+02 5.899999999999999863e-03 5.899999999999999863e-03
4.732596000000000203e+01 -9.465424470000000383e+02 5.917000000000000384e-03 5.917000000000000384e-03
4.738098800000000210e+01 -9.476430289999999559e+02 5.932999999999999906e-03 5.932999999999999906e-03
4.743601499999999760e+01 -9.487436109999999871e+02 5.950000000000000427e-03 5.950000000000000427e-03
4.749104299999999768e+01 -9.498441930000000184e+02 5.967000000000000082e-03 5.967000000000000082e-03
4.754607099999999775e+01 -9.509447750000000497e+02 5.983999999999999736e-03 5.983999999999999736e-03
4.760109800000000035e+01 -9.520453569999999672e+02 6.001000000000000258e-03 6.001000000000000258e-03
4.765612600000000043e+01 -9.531459380000000010e+02 6.017999999999999912e-03 6.017999999999999912e-03
4.771115300000000303e+01 -9.542465200000000323e+02 6.035000000000000434e-03 6.035000000000000434e-03
4.776618100000000311e+01 -9.553471019999999498e+02 6.052000000000000088e-03 6.052000000000000088e-03
4.782120799999999861e+01 -9.564476839999999811e+02 6.068999999999999742e-03 6.068999999999999742e-03
4.787623599999999868e+01 -9.575482660000000124e+02 6.086000000000000264e-03 6.086000000000000264e-03
4.793126300000000128e+01 -9.586488470000000461e+02 6.102999999999999918e-03 6.102999999999999918e-03
4.798629100000000136e+01 -9.597494289999999637e+02 6.120999999999999705e-03 6.120999999999999705e-03
4.804131799999999686e+01 -9.608500109999999950e+02 6.138000000000000227e-03 6.138000000000000227e-03
4.809634599999999693e+01 -9.619505920000000287e+02 6.154999999999999881e-03 6.154999999999999881e-03
4.815137299999999954e+01 -9.630511739999999463e+02 6.172000000000000403e-03 6.172000000000000403e-03
4.820640099999999961e+01 -9.641517549999999801e+02 6.189000000000000057e-03 6.189000000000000057e-03
4.826142800000000221e+01 -9.652523370000000114e+02 6.205999999999999711e-03 6.205999999999999711e-03
4.831645600000000229e+01 -9.663529180000000451e+02 6.223000000000000233e-03 6.223000000000000233e-03
4.837148299999999779e+01 -9.674534999999999627e+02 6.239999999999999887e-03 6.239999999999999887e-03
4.842651099999999786e+01 -9.685540809999999965e+02 6.257000000000000409e-03 6.257000000000000409e-03
4.848153800000000047e+01 -9.696546630000000278e+02 6.274000000000000063e-03 6.274000000000000063e-03
4.853656600000000054e+01 -9.707552439999999478e+02 6.290999999999999717e-03 6.290999999999999717e-03
4.859159300000000314e+01 -9.718558259999999791e+02 6.309000000000000372e-03 6.309000000000000372e-03
4.864662100000000322e+01 -9.729564070000000129e+02 6.326000000000000026e-03 6.326000000000000026e-03
4.870164799999999872e+01 -9.740569880000000467e+02 6.342999999999999680e-03 6.342999999999999680e-03
4.875667599999999879e+01 -9.751575699999999642e+02 6.360000000000000202e-03 6.360000000000000202e-03
4.881170300000000140e+01 -9.762581509999999980e+02 6.376999999999999856e-03 6.376999999999999856e-03
4.886673100000000147e+01 -9.773587320000000318e+02 6.394000000000000378e-03 6.394000000000000378e-03
4.892175799999999697e+01 -9.784593139999999494e+02 6.412000000000000165e-03 6.412000000000000165e-03
4.897678599999999705e+01 -9.795598949999999832e+02 6.428999999999999819e-03 6.428999999999999819e-03
4.903181299999999965e+01 -9.806604760000000169e+02 6.446000000000000341e-03 6.446000000000000341e-03
4.908684099999999972e+01 -9.817610570000000507e+02 6.462999999999999995e-03 6.462999999999999995e-03
4.914186800000000233e+01 -9.828616389999999683e+02 6.479999999999999649e-03 6.479999999999999649e-03
4.919689600000000240e+01 -9.839622200000000021e+02 6.498000000000000304e-03 6.498000000000000304e-03
4.925192299999999790e+01 -9.850628010000000359e+02 6.514999999999999958e-03 6.514999999999999958e-03
4.930695099999999798e+01 -9.861633819999999560e+02 6.531999999999999612e-03 6.531999999999999612e-03
4.936197800000000058e+01 -9.872639629999999897e+02 6.549000000000000134e-03 6.549000000000000134e-03
4.941700600000000065e+01 -9.883645440000000235e+02 6.566999999999999921e-03 6.566999999999999921e-03
4.947203300000000326e+01 -9.894651249999999436e+02 6.583999999999999575e-03 6.583999999999999575e-03
4.952706100000000333e+01 -9.905657059999999774e+02 6.601000000000000097e-03 6.601000000000000097e-03
4.958208900000000341e+01 -9.916662870000000112e+02 6.617999999999999751e-03 6.617999999999999751e-03
4.963711599999999891e+01 -9.927668680000000450e+02 6.636000000000000405e-03 6.636000000000000405e-03
4.969214399999999898e+01 -9.938674489999999651e+02 6.653000000000000060e-03 6.653000000000000060e-03
4.974717100000000158e+01 -9.949680299999999988e+02 6.669999999999999714e-03 6.669999999999999714e-03
4.980219900000000166e+01 -9.960686110000000326e+02 6.687000000000000235e-03 6.687000000000000235e-03
4.985722599999999716e+01 -9.971691919999999527e+02 6.705000000000000022e-03 6.705000000000000022e-03
4.991225399999999723e+01 -9.982697729999999865e+02 6.721999999999999677e-03 6.721999999999999677e-03
4.996728099999999984e+01 -9.993703530000000228e+02 6.739000000000000198e-03 6.739000000000000198e-03
5.002230899999999991e+01 -1.000470934000000057e+03 6.756999999999999985e-03 6.756999999999999985e-03
5.007733600000000251e+01 -1.001571514999999977e+03 6.773999999999999640e-03 6.773999999999999640e-03
5.013236400000000259e+01 -1.002672096000000010e+03 6.791000000000000161e-03 6.791000000000000161e-03
5.018739099999999809e+01 -1.003772677000000044e+03 6.808999999999999948e-03 6.808999999999999948e-03
5.024241899999999816e+01 -1.004873256999999967e+03 6.825999999999999603e-03 6.825999999999999603e-03
5.029744600000000077e+01 -1.005973838000000001e+03 6.844000000000000257e-03 6.844000000000000257e-03
5.035247400000000084e+01 -1.007074419000000034e+03 6.860999999999999911e-03 6.860999999999999911e-03
5.040750100000000344e+01 -1.008174998999999957e+03 6.878000000000000433e-03 6.878000000000000433e-03
5.046252900000000352e+01 -1.009275579999999991e+03 6.896000000000000220e-03 6.896000000000000220e-03
5.051755599999999902e+01 -1.010376161000000025e+03 6.912999999999999874e-03 6.912999999999999874e-03
5.057258399999999909e+01 -1.011476740999999947e+03 6.930000000000000396e-03 6.930000000000000396e-03
5.062761100000000170e+01 -1.012577321999999981e+03 6.948000000000000183e-03 6.948000000000000183e-03
5.068263900000000177e+01 -1.013677902000000017e+03 6.964999999999999837e-03 6.964999999999999837e-03
5.073766599999999727e+01 -1.014778483000000051e+03 6.982999999999999624e-03 6.982999999999999624e-03
5.079269399999999735e+01 -1.015879062999999974e+03 7.000000000000000146e-03 7.000000000000000146e-03
5.084772099999999995e+01 -1.016979644000000008e+03 7.017999999999999933e-03 7.017999999999999933e-03
5.090274900000000002e+01 -1.018080224000000044e+03 7.034999999999999587e-03 7.034999999999999587e-03
5.095777600000000263e+01 -1.019180804999999964e+03 7.053000000000000241e-03 7.053000000000000241e-03
5.101280400000000270e+01 -1.020281385000000000e+03 7.069999999999999896e-03 7.069999999999999896e-03
5.106783099999999820e+01 -1.021381966000000034e+03 7.087000000000000417e-03 7.087000000000000417e-03
5.112285899999999828e+01 -1.022482545999999957e+03 7.105000000000000204e-03 7.105000000000000204e-03
5.117788600000000088e+01 -1.023583126999999990e+03 7.121999999999999859e-03 7.121999999999999859e-03
5.123291400000000095e+01 -1.024683706999999913e+03 7.139999999999999646e-03 7.139999999999999646e-03
5.128794099999999645e+01 -1.025784286999999949e+03 7.157000000000000167e-03 7.157000000000000167e-03
5.134296899999999653e+01 -1.026884868000000097e+03 7.174999999999999954e-03 7.174999999999999954e-03
5.139799599999999913e+01 -1.027985447999999906e+03 7.191999999999999608e-03 7.191999999999999608e-03
5.145302399999999921e+01 -1.029086027999999942e+03 7.210000000000000263e-03 7.210000000000000263e-03
5.150805100000000181e+01 -1.030186607999999978e+03 7.226999999999999917e-03 7.226999999999999917e-03
5.156307900000000188e+01 -1.031287188999999898e+03 7.244999999999999704e-03 7.244999999999999704e-03
5.161810700000000196e+01 -1.032387768999999935e+03 7.262000000000000226e-03 7.262000000000000226e-03
5.167313399999999746e+01 -1.033488348999999971e+03 7.280000000000000013e-03 7.280000000000000013e-03
5.172816199999999753e+01 -1.034588929000000007e+03 7.297999999999999800e-03 7.297999999999999800e-03
5.178318900000000014e+01 -1.035689509000000044e+03 7.315000000000000321e-03 7.315000000000000321e-03
5.183821700000000021e+01 -1.036790089000000080e+03 7.333000000000000108e-03 7.333000000000000108e-03
5.189324400000000281e+01 -1.037890670000000000e+03 7.349999999999999763e-03 7.349999999999999763e-03
5.194827200000000289e+01 -1.038991250000000036e+03 7.368000000000000417e-03 7.368000000000000417e-03
5.200329899999999839e+01 -1.040091830000000073e+03 7.385000000000000071e-03 7.385000000000000071e-03
5.205832699999999846e+01 -1.041192410000000109e+03 7.402999999999999858e-03 7.402999999999999858e-03
5.211335400000000107e+01 -1.042292989999999918e+03 7.420999999999999645e-03 7.420999999999999645e-03
5.216838200000000114e+01 -1.043393569999999954e+03 7.438000000000000167e-03 7.438000000000000167e-03
5.222340899999999664e+01 -1.044494149999999991e+03 7.455999999999999954e-03 7.455999999999999954e-03
5.227843699999999671e+01 -1.045594730000000027e+03 7.472999999999999608e-03 7.472999999999999608e-03
5.233346399999999932e+01 -1.046695310000000063e+03 7.491000000000000263e-03 7.491000000000000263e-03
5.238849199999999939e+01 -1.047795890000000099e+03 7.509000000000000050e-03 7.509000000000000050e-03
5.244351900000000199e+01 -1.048896469999999908e+03 7.525999999999999704e-03 7.525999999999999704e-03
5.249854700000000207e+01 -1.049997049999999945e+03 7.544000000000000358e-03 7.544000000000000358e-03
5.255357399999999757e+01 -1.051097629000000097e+03 7.562000000000000145e-03 7.562000000000000145e-03
5.260860199999999764e+01 -1.052198208999999906e+03 7.578999999999999800e-03 7.578999999999999800e-03
5.266362900000000025e+01 -1.053298788999999942e+03 7.596999999999999587e-03 7.596999999999999587e-03
5.271865700000000032e+01 -1.054399368999999979e+03 7.615000000000000241e-03 7.615000000000000241e-03
5.277368400000000292e+01 -1.055499949000000015e+03 7.631999999999999895e-03 7.631999999999999895e-03
5.282871200000000300e+01 -1.056600529000000051e+03 7.649999999999999682e-03 7.649999999999999682e-03
5.288373899999999850e+01 -1.057701107999999977e+03 7.668000000000000337e-03 7.668000000000000337e-03
5.293876699999999857e+01 -1.058801688000000013e+03 7.684999999999999991e-03 7.684999999999999991e-03
5.299379400000000118e+01 -1.059902268000000049e+03 7.702999999999999778e-03 7.702999999999999778e-03
5.304882200000000125e+01 -1.061002848000000085e+03 7.721000000000000432e-03 7.721000000000000432e-03
5.310384899999999675e+01 -1.062103427000000011e+03 7.738000000000000086e-03 7.738000000000000086e-03
5.315887699999999683e+01 -1.063204007000000047e+03 7.755999999999999873e-03 7.755999999999999873e-03
5.321390399999999943e+01 -1.064304587000000083e+03 7.773999999999999660e-03 7.773999999999999660e-03
5.326893199999999950e+01 -1.065405166000000008e+03 7.791000000000000182e-03 7.791000000000000182e-03
5.332395900000000211e+01 -1.066505746000000045e+03 7.808999999999999969e-03 7.808999999999999969e-03
5.337898700000000218e+01 -1.067606326000000081e+03 7.827000000000000624e-03 7.827000000000000624e-03
5.343401399999999768e+01 -1.068706905000000006e+03 7.844999999999999543e-03 7.844999999999999543e-03
5.348904199999999776e+01 -1.069807485000000042e+03 7.861999999999999197e-03 7.861999999999999197e-03
5.354406999999999783e+01 -1.070908063999999968e+03 7.879999999999999852e-03 7.879999999999999852e-03
5.359909700000000043e+01 -1.072008644000000004e+03 7.898000000000000506e-03 7.898000000000000506e-03
5.365412500000000051e+01 -1.073109222999999929e+03 7.915999999999999426e-03 7.915999999999999426e-03
5.370915200000000311e+01 -1.074209802999999965e+03 7.933000000000000815e-03 7.933000000000000815e-03
5.376418000000000319e+01 -1.075310381999999890e+03 7.950999999999999734e-03 7.950999999999999734e-03
5.381920699999999869e+01 -1.076410961999999927e+03 7.969000000000000389e-03 7.969000000000000389e-03
5.387423499999999876e+01 -1.077511541000000079e+03 7.986999999999999308e-03 7.986999999999999308e-03
5.392926200000000136e+01 -1.078612120999999888e+03 8.004999999999999963e-03 8.004999999999999963e-03
5.398429000000000144e+01 -1.079712700000000041e+03 8.021999999999999617e-03 8.021999999999999617e-03
5.403931699999999694e+01 -1.080813278999999966e+03 8.040000000000000271e-03 8.040000000000000271e-03
5.409434499999999701e+01 -1.081913859000000002e+03 8.057999999999999191e-03 8.057999999999999191e-03
5.414937199999999962e+01 -1.083014437999999927e+03 8.075999999999999845e-03 8.075999999999999845e-03
5.420439999999999969e+01 -1.084115017999999964e+03 8.094000000000000500e-03 8.094000000000000500e-03
5.425942700000000229e+01 -1.085215596999999889e+03 8.111000000000000154e-03 8.111000000000000154e-03
5.431445500000000237e+01 -1.086316176000000041e+03 8.129000000000000808e-03 8.129000000000000808e-03
5.436948199999999787e+01 -1.087416754999999966e+03 8.146999999999999728e-03 8.146999999999999728e-03
5.442450999999999794e+01 -1.088517335000000003e+03 8.165000000000000382e-03 8.165000000000000382e-03
5.447953700000000055e+01 -1.089617913999999928e+03 8.182999999999999302e-03 8.182999999999999302e-03
5.453456500000000062e+01 -1.090718493000000080e+03 8.200999999999999956e-03 8.200999999999999956e-03
5.458959200000000322e+01 -1.091819072000000006e+03 8.219000000000000611e-03 8.219000000000000611e-03
5.464462000000000330e+01 -1.092919652000000042e+03 8.236000000000000265e-03 8.236000000000000265e-03
5.469964699999999880e+01 -1.094020230999999967e+03 8.253999999999999185e-03 8.253999999999999185e-03
5.475467499999999887e+01 -1.095120809999999892e+03 8.271999999999999839e-03 8.271999999999999839e-03
5.480970200000000148e+01 -1.096221389000000045e+03 8.290000000000000493e-03 8.290000000000000493e-03
5.486473000000000155e+01 -1.097321967999999970e+03 8.307999999999999413e-03 8.307999999999999413e-03
5.491975699999999705e+01 -1.098422548000000006e+03 8.326000000000000068e-03 8.326000000000000068e-03
5.497478499999999713e+01 -1.099523126999999931e+03 8.344000000000000722e-03 8.344000000000000722e-03
5.502981199999999973e+01 -1.100623706000000084e+03 8.361999999999999642e-03 8.361999999999999642e-03
5.508483999999999980e+01 -1.101724285000000009e+03 8.380000000000000296e-03 8.380000000000000296e-03
5.513986700000000241e+01 -1.102824863999999934e+03 8.397999999999999216e-03 8.397999999999999216e-03
5.519489500000000248e+01 -1.103925443000000087e+03 8.415000000000000605e-03 8.415000000000000605e-03
5.524992199999999798e+01 -1.105026022000000012e+03 8.432999999999999524e-03 8.432999999999999524e-03
5.530494999999999806e+01 -1.106126600999999937e+03 8.451000000000000179e-03 8.451000000000000179e-03
5.535997700000000066e+01 -1.107227180000000089e+03 8.469000000000000833e-03 8.469000000000000833e-03
5.541500500000000073e+01 -1.108327759000000015e+03 8.486999999999999753e-03 8.486999999999999753e-03
5.547003200000000334e+01 -1.109428337999999940e+03 8.505000000000000407e-03 8.505000000000000407e-03
5.552506000000000341e+01 -1.110528917000000092e+03 8.522999999999999327e-03 8.522999999999999327e-03
5.558008800000000349e+01 -1.111629496000000017e+03 8.540999999999999981e-03 8.540999999999999981e-03
5.563511499999999899e+01 -1.112730074999999943e+03 8.559000000000000635e-03 8.559000000000000635e-03
5.569014299999999906e+01 -1.113830654000000095e+03 8.576999999999999555e-03 8.576999999999999555e-03
5.574517000000000166e+01 -1.114931231999999909e+03 8.595000000000000209e-03 8.595000000000000209e-03
5.580019800000000174e+01 -1.116031811000000062e+03 8.613000000000000864e-03 8.613000000000000864e-03
5.585522499999999724e+01 -1.117132389999999987e+03 8.630999999999999783e-03 8.630999999999999783e-03
5.591025299999999731e+01 -1.118232968999999912e+03 8.649000000000000438e-03 8.649000000000000438e-03
5.596527999999999992e+01 -1.119333548000000064e+03 8.666999999999999357e-03 8.666999999999999357e-03
5.602030799999999999e+01 -1.120434126999999989e+03 8.685000000000000012e-03 8.685000000000000012e-03
5.607533500000000259e+01 -1.121534705000000031e+03 8.703000000000000666e-03 8.703000000000000666e-03
5.613036300000000267e+01 -1.122635283999999956e+03 8.720999999999999586e-03 8.720999999999999586e-03
5.618538999999999817e+01 -1.123735863000000109e+03 8.739000000000000240e-03 8.739000000000000240e-03
5.624041799999999824e+01 -1.124836442000000034e+03 8.756999999999999160e-03 8.756999999999999160e-03
5.629544500000000085e+01 -1.125937020000000075e+03 8.774999999999999814e-03 8.774999999999999814e-03
5.635047300000000092e+01 -1.127037599000000000e+03 8.793000000000000468e-03 8.793000000000000468e-03
5.640550000000000352e+01 -1.128138177999999925e+03 8.810999999999999388e-03 8.810999999999999388e-03
5.646052799999999650e+01 -1.129238757000000078e+03 8.829000000000000042e-03 8.829000000000000042e-03
5.651555499999999910e+01 -1.130339334999999892e+03 8.847000000000000697e-03 8.847000000000000697e-03
5.657058299999999917e+01 -1.131439914000000044e+03 8.864999999999999616e-03 8.864999999999999616e-03
5.662561000000000178e+01 -1.132540492999999969e+03 8.883000000000000271e-03 8.883000000000000271e-03
5.668063800000000185e+01 -1.133641071000000011e+03 8.900999999999999190e-03 8.900999999999999190e-03
5.673566499999999735e+01 -1.134741649999999936e+03 8.918999999999999845e-03 8.918999999999999845e-03
5.679069299999999743e+01 -1.135842227999999977e+03 8.937000000000000499e-03 8.937000000000000499e-03
5.684572000000000003e+01 -1.136942806999999902e+03 8.956000000000000419e-03 8.956000000000000419e-03
5.690074800000000010e+01 -1.138043386000000055e+03 8.973999999999999339e-03 8.973999999999999339e-03
5.695577500000000271e+01 -1.139143964000000096e+03 8.991999999999999993e-03 8.991999999999999993e-03
5.701080300000000278e+01 -1.140244543000000021e+03 9.010000000000000647e-03 9.010000000000000647e-03
5.706582999999999828e+01 -1.141345121000000063e+03 9.027999999999999567e-03 9.027999999999999567e-03
5.712085799999999836e+01 -1.142445699999999988e+03 9.046000000000000221e-03 9.046000000000000221e-03
5.717588500000000096e+01 -1.143546278000000029e+03 9.063999999999999141e-03 9.063999999999999141e-03
5.723091300000000103e+01 -1.144646856999999954e+03 9.081999999999999795e-03 9.081999999999999795e-03
5.728593999999999653e+01 -1.145747434999999996e+03 9.100000000000000450e-03 9.100000000000000450e-03
5.734096799999999661e+01 -1.146848013999999921e+03 9.117999999999999369e-03 9.117999999999999369e-03
5.739599499999999921e+01 -1.147948591999999962e+03 9.136999999999999289e-03 9.136999999999999289e-03
5.745102299999999929e+01 -1.149049170000000004e+03 9.154999999999999943e-03 9.154999999999999943e-03
5.750605000000000189e+01 -1.150149748999999929e+03 9.173000000000000598e-03 9.173000000000000598e-03
5.756107800000000196e+01 -1.151250326999999970e+03 9.190999999999999517e-03 9.190999999999999517e-03
5.761610600000000204e+01 -1.152350905999999895e+03 9.209000000000000172e-03 9.209000000000000172e-03
5.767113299999999754e+01 -1.153451483999999937e+03 9.227000000000000826e-03 9.227000000000000826e-03
5.772616099999999761e+01 -1.154552061999999978e+03 9.244999999999999746e-03 9.244999999999999746e-03
5.778118800000000022e+01 -1.155652640999999903e+03 9.263999999999999665e-03 9.263999999999999665e-03
5.783621600000000029e+01 -1.156753218999999945e+03 9.282000000000000320e-03 9.282000000000000320e-03
5.789124300000000289e+01 -1.157853796999999986e+03 9.299999999999999239e-03 9.299999999999999239e-03
5.794627100000000297e+01 -1.158954375999999911e+03 9.317999999999999894e-03 9.317999999999999894e-03
5.800129799999999847e+01 -1.160054953999999952e+03 9.336000000000000548e-03 9.336000000000000548e-03
5.805632599999999854e+01 -1.161155531999999994e+03 9.355000000000000468e-03 9.355000000000000468e-03
5.811135300000000115e+01 -1.162256110000000035e+03 9.372999999999999388e-03 9.372999999999999388e-03
5.816638100000000122e+01 -1.163356688999999960e+03 9.391000000000000042e-03 9.391000000000000042e-03
5.822140799999999672e+01 -1.164457267000000002e+03 9.409000000000000696e-03 9.409000000000000696e-03
5.827643599999999680e+01 -1.165557845000000043e+03 9.426999999999999616e-03 9.426999999999999616e-03
5.833146299999999940e+01 -1.166658423000000084e+03 9.445000000000000270e-03 9.445000000000000270e-03
5.838649099999999947e+01 -1.167759000999999898e+03 9.464000000000000190e-03 9.464000000000000190e-03
5.844151800000000208e+01 -1.168859580000000051e+03 9.482000000000000844e-03 9.482000000000000844e-03
5.849654600000000215e+01 -1.169960158000000092e+03 9.499999999999999764e-03 9.499999999999999764e-03
5.855157299999999765e+01 -1.171060735999999906e+03 9.518000000000000418e-03 9.518000000000000418e-03
5.860660099999999773e+01 -1.172161313999999948e+03 9.537000000000000338e-03 9.537000000000000338e-03
5.866162800000000033e+01 -1.173261891999999989e+03 9.554999999999999258e-03 9.554999999999999258e-03
5.871665600000000040e+01 -1.174362470000000030e+03 9.572999999999999912e-03 9.572999999999999912e-03
5.877168300000000301e+01 -1.175463048000000072e+03 9.591000000000000567e-03 9.591000000000000567e-03
5.882671100000000308e+01 -1.176563626000000113e+03 9.610000000000000486e-03 9.610000000000000486e-03
5.888173799999999858e+01 -1.177664203999999927e+03 9.627999999999999406e-03 9.627999999999999406e-03
5.893676599999999866e+01 -1.178764781999999968e+03 9.646000000000000060e-03 9.646000000000000060e-03
5.899179300000000126e+01 -1.179865360000000010e+03 9.664000000000000715e-03 9.664000000000000715e-03
5.904682100000000133e+01 -1.180965938000000051e+03 9.683000000000000634e-03 9.683000000000000634e-03
5.910184799999999683e+01 -1.182066516000000092e+03 9.700999999999999554e-03 9.700999999999999554e-03
5.915687599999999691e+01 -1.183167093999999906e+03 9.719000000000000208e-03 9.719000000000000208e-03
5.921190299999999951e+01 -1.184267671999999948e+03 9.737000000000000863e-03 9.737000000000000863e-03
5.926693099999999959e+01 -1.185368249999999989e+03 9.756000000000000782e-03 9.756000000000000782e-03
5.932195800000000219e+01 -1.186468828000000030e+03 9.773999999999999702e-03 9.773999999999999702e-03
5.937698600000000226e+01 -1.187569406000000072e+03 9.792000000000000356e-03 9.792000000000000356e-03
5.943201299999999776e+01 -1.188669984000000113e+03 9.811000000000000276e-03 9.811000000000000276e-03
5.948704099999999784e+01 -1.189770561999999927e+03 9.828999999999999196e-03 9.828999999999999196e-03
5.954206899999999791e+01 -1.190871139999999968e+03 9.846999999999999850e-03 9.846999999999999850e-03
5.959709600000000052e+01 -1.191971718000000010e+03 9.865000000000000505e-03 9.865000000000000505e-03
5.965212400000000059e+01 -1.193072296000000051e+03 9.884000000000000424e-03 9.884000000000000424e-03
5.970715100000000319e+01 -1.194172874000000093e+03 9.901999999999999344e-03 9.901999999999999344e-03
5.976217900000000327e+01 -1.195273451999999907e+03 9.919999999999999998e-03 9.919999999999999998e-03
5.981720599999999877e+01 -1.196374029000000064e+03 9.938999999999999918e-03 9.938999999999999918e-03
5.987223399999999884e+01 -1.197474607000000105e+03 9.957000000000000572e-03 9.957000000000000572e-03
5.992726100000000145e+01 -1.198575184999999919e+03 9.974999999999999492e-03 9.974999999999999492e-03
5.998228900000000152e+01 -1.199675762999999961e+03 9.993999999999999412e-03 9.993999999999999412e-03
6.003731599999999702e+01 -1.200776341000000002e+03 1.001200000000000007e-02 1.001200000000000007e-02
6.009234399999999710e+01 -1.201876917999999932e+03 1.003000000000000072e-02 1.003000000000000072e-02
6.014737099999999970e+01 -1.202977495999999974e+03 1.004900000000000064e-02 1.004900000000000064e-02
6.020239899999999977e+01 -1.204078074000000015e+03 1.006699999999999956e-02 1.006699999999999956e-02
6.025742600000000238e+01 -1.205178652000000056e+03 1.008599999999999948e-02 1.008599999999999948e-02
6.031245400000000245e+01 -1.206279228999999987e+03 1.010400000000000013e-02 1.010400000000000013e-02
6.036748099999999795e+01 -1.207379807000000028e+03 1.012200000000000079e-02 1.012200000000000079e-02
6.042250899999999803e+01 -1.208480385000000069e+03 1.014100000000000071e-02 1.014100000000000071e-02
6.047753600000000063e+01 -1.209580962000000000e+03 1.015899999999999963e-02 1.015899999999999963e-02
6.053256400000000070e+01 -1.210681540000000041e+03 1.017700000000000028e-02 1.017700000000000028e-02
6.058759100000000331e+01 -1.211782118000000082e+03 1.019600000000000020e-02 1.019600000000000020e-02
6.064261900000000338e+01 -1.212882695000000012e+03 1.021400000000000086e-02 1.021400000000000086e-02
6.069764599999999888e+01 -1.213983273000000054e+03 1.023300000000000078e-02 1.023300000000000078e-02
6.075267399999999895e+01 -1.215083851000000095e+03 1.025099999999999970e-02 1.025099999999999970e-02
6.080770100000000156e+01 -1.216184428000000025e+03 1.026900000000000035e-02 1.026900000000000035e-02
6.086272900000000163e+01 -1.217285006000000067e+03 1.028800000000000027e-02 1.028800000000000027e-02
6.091775599999999713e+01 -1.218385582999999997e+03 1.030599999999999919e-02 1.030599999999999919e-02
6.097278399999999721e+01 -1.219486161000000038e+03 1.032500000000000084e-02 1.032500000000000084e-02
6.102781099999999981e+01 -1.220586739000000080e+03 1.034299999999999976e-02 1.034299999999999976e-02
6.108283899999999988e+01 -1.221687316000000010e+03 1.036100000000000042e-02 1.036100000000000042e-02
6.113786600000000249e+01 -1.222787894000000051e+03 1.038000000000000034e-02 1.038000000000000034e-02
6.119289400000000256e+01 -1.223888470999999981e+03 1.039799999999999926e-02 1.039799999999999926e-02
6.124792099999999806e+01 -1.224989049000000023e+03 1.041699999999999918e-02 1.041699999999999918e-02
6.130294899999999814e+01 -1.226089625999999953e+03 1.043499999999999983e-02 1.043499999999999983e-02
6.135797600000000074e+01 -1.227190203999999994e+03 1.045399999999999975e-02 1.045399999999999975e-02
6.141300400000000081e+01 -1.228290780999999924e+03 1.047200000000000041e-02 1.047200000000000041e-02
6.146803100000000342e+01 -1.229391358999999966e+03 1.048999999999999932e-02 1.048999999999999932e-02
6.152305900000000349e+01 -1.230491935999999896e+03 1.050899999999999924e-02 1.050899999999999924e-02
6.157808699999999646e+01 -1.231592513999999937e+03 1.052699999999999990e-02 1.052699999999999990e-02
6.163311399999999907e+01 -1.232693091000000095e+03 1.054599999999999982e-02 1.054599999999999982e-02
6.168814199999999914e+01 -1.233793668000000025e+03 1.056400000000000047e-02 1.056400000000000047e-02
6.174316900000000174e+01 -1.234894246000000066e+03 1.058300000000000039e-02 1.058300000000000039e-02
6.179819700000000182e+01 -1.235994822999999997e+03 1.060099999999999931e-02 1.060099999999999931e-02
6.185322399999999732e+01 -1.237095401000000038e+03 1.061999999999999923e-02 1.061999999999999923e-02
6.190825199999999739e+01 -1.238195977999999968e+03 1.063799999999999989e-02 1.063799999999999989e-02
6.196327900000000000e+01 -1.239296554999999898e+03 1.065699999999999981e-02 1.065699999999999981e-02
6.201830700000000007e+01 -1.240397132999999940e+03 1.067500000000000046e-02 1.067500000000000046e-02
6.207333400000000267e+01 -1.241497710000000097e+03 1.069400000000000038e-02 1.069400000000000038e-02
6.212836200000000275e+01 -1.242598287000000028e+03 1.071199999999999930e-02 1.071199999999999930e-02
6.218338899999999825e+01 -1.243698865000000069e+03 1.073099999999999922e-02 1.073099999999999922e-02
6.223841699999999832e+01 -1.244799441999999999e+03 1.074899999999999987e-02 1.074899999999999987e-02
6.229344400000000093e+01 -1.245900018999999929e+03 1.076799999999999979e-02 1.076799999999999979e-02
6.234847200000000100e+01 -1.247000596999999971e+03 1.078600000000000045e-02 1.078600000000000045e-02
6.240349899999999650e+01 -1.248101173999999901e+03 1.080500000000000037e-02 1.080500000000000037e-02
6.245852699999999658e+01 -1.249201751000000058e+03 1.082299999999999929e-02 1.082299999999999929e-02
6.251355399999999918e+01 -1.250302327999999989e+03 1.084199999999999921e-02 1.084199999999999921e-02
6.256858199999999925e+01 -1.251402906000000030e+03 1.085999999999999986e-02 1.085999999999999986e-02
6.262360900000000186e+01 -1.252503482999999960e+03 1.087899999999999978e-02 1.087899999999999978e-02
6.267863700000000193e+01 -1.253604059999999890e+03 1.089700000000000044e-02 1.089700000000000044e-02
6.273366399999999743e+01 -1.254704637000000048e+03 1.091600000000000036e-02 1.091600000000000036e-02
6.278869199999999751e+01 -1.255805215000000089e+03 1.093399999999999928e-02 1.093399999999999928e-02
6.284371900000000011e+01 -1.256905792000000019e+03 1.095299999999999919e-02 1.095299999999999919e-02
6.289874700000000018e+01 -1.258006368999999950e+03 1.097099999999999985e-02 1.097099999999999985e-02
6.295377400000000279e+01 -1.259106946000000107e+03 1.098999999999999977e-02 1.098999999999999977e-02
6.300880200000000286e+01 -1.260207523000000037e+03 1.100899999999999969e-02 1.100899999999999969e-02
6.306382899999999836e+01 -1.261308099999999968e+03 1.102700000000000034e-02 1.102700000000000034e-02
6.311885699999999844e+01 -1.262408676999999898e+03 1.104600000000000026e-02 1.104600000000000026e-02
6.317388400000000104e+01 -1.263509254999999939e+03 1.106399999999999918e-02 1.106399999999999918e-02
6.322891200000000111e+01 -1.264609832000000097e+03 1.108300000000000084e-02 1.108300000000000084e-02
6.328393899999999661e+01 -1.265710409000000027e+03 1.110099999999999976e-02 1.110099999999999976e-02
6.333896699999999669e+01 -1.266810985999999957e+03 1.111999999999999968e-02 1.111999999999999968e-02
6.339399399999999929e+01 -1.267911562999999887e+03 1.113899999999999960e-02 1.113899999999999960e-02
6.344902199999999937e+01 -1.269012140000000045e+03 1.115700000000000025e-02 1.115700000000000025e-02
6.350404900000000197e+01 -1.270112716999999975e+03 1.117600000000000017e-02 1.117600000000000017e-02
6.355907700000000204e+01 -1.271213293999999905e+03 1.119400000000000082e-02 1.119400000000000082e-02
6.361410500000000212e+01 -1.272313871000000063e+03 1.121300000000000074e-02 1.121300000000000074e-02
6.366913199999999762e+01 -1.273414447999999993e+03 1.123099999999999966e-02 1.123099999999999966e-02
6.372415999999999769e+01 -1.274515024999999923e+03 1.124999999999999958e-02 1.124999999999999958e-02
6.377918700000000030e+01 -1.275615602000000081e+03 1.126899999999999950e-02 1.126899999999999950e-02
6.383421500000000037e+01 -1.276716179000000011e+03 1.128700000000000016e-02 1.128700000000000016e-02
6.388924200000000297e+01 -1.277816755999999941e+03 1.130600000000000008e-02 1.130600000000000008e-02
6.394427000000000305e+01 -1.278917333000000099e+03 1.132500000000000000e-02 1.132500000000000000e-02
6.399929699999999855e+01 -1.280017910000000029e+03 1.134300000000000065e-02 1.134300000000000065e-02
6.405432500000000573e+01 -1.281118486999999959e+03 1.136200000000000057e-02 1.136200000000000057e-02
6.410935200000000123e+01 -1.282219063999999889e+03 1.137999999999999949e-02 1.137999999999999949e-02
6.416437999999999420e+01 -1.283319641000000047e+03 1.139899999999999941e-02 1.139899999999999941e-02
6.421940700000000390e+01 -1.284420217999999977e+03 1.141799999999999933e-02 1.141799999999999933e-02
6.427443499999999688e+01 -1.285520794999999907e+03 1.143599999999999998e-02 1.143599999999999998e-02
6.432946200000000658e+01 -1.286621372000000065e+03 1.145499999999999990e-02 1.145499999999999990e-02
6.438448999999999955e+01 -1.287721948999999995e+03 1.147399999999999982e-02 1.147399999999999982e-02
6.443951699999999505e+01 -1.288822525000000041e+03 1.149200000000000048e-02 1.149200000000000048e-02
6.449454500000000223e+01 -1.289923101999999972e+03 1.151100000000000040e-02 1.151100000000000040e-02
6.454957199999999773e+01 -1.291023678999999902e+03 1.153000000000000032e-02 1.153000000000000032e-02
6.460460000000000491e+01 -1.292124256000000059e+03 1.154799999999999924e-02 1.154799999999999924e-02
6.465962700000000041e+01 -1.293224832999999990e+03 1.156699999999999916e-02 1.156699999999999916e-02
6.471465499999999338e+01 -1.294325409999999920e+03 1.158499999999999981e-02 1.158499999999999981e-02
6.476968200000000309e+01 -1.295425987000000077e+03 1.160399999999999973e-02 1.160399999999999973e-02
6.482470999999999606e+01 -1.296526562999999896e+03 1.162299999999999965e-02 1.162299999999999965e-02
6.487973700000000576e+01 -1.297627140000000054e+03 1.164100000000000031e-02 1.164100000000000031e-02
6.493476499999999874e+01 -1.298727716999999984e+03 1.166000000000000023e-02 1.166000000000000023e-02
6.498979199999999423e+01 -1.299828293999999914e+03 1.167900000000000015e-02 1.167900000000000015e-02
6.504482000000000141e+01 -1.300928869999999961e+03 1.169800000000000006e-02 1.169800000000000006e-02
6.509984699999999691e+01 -1.302029446999999891e+03 1.171600000000000072e-02 1.171600000000000072e-02
6.515487500000000409e+01 -1.303130024000000049e+03 1.173500000000000064e-02 1.173500000000000064e-02
6.520990199999999959e+01 -1.304230600999999979e+03 1.175400000000000056e-02 1.175400000000000056e-02
6.526493000000000677e+01 -1.305331177000000025e+03 1.177199999999999948e-02 1.177199999999999948e-02
6.531995700000000227e+01 -1.306431753999999955e+03 1.179099999999999940e-02 1.179099999999999940e-02
6.537498499999999524e+01 -1.307532331000000113e+03 1.180999999999999932e-02 1.180999999999999932e-02
6.543001200000000495e+01 -1.308632908000000043e+03 1.182799999999999997e-02 1.182799999999999997e-02
6.548503999999999792e+01 -1.309733484000000090e+03 1.184699999999999989e-02 1.184699999999999989e-02
6.554006800000000510e+01 -1.310834061000000020e+03 1.186599999999999981e-02 1.186599999999999981e-02
6.559509500000000060e+01 -1.311934637999999950e+03 1.188499999999999973e-02 1.188499999999999973e-02
6.565012299999999357e+01 -1.313035213999999996e+03 1.190300000000000039e-02 1.190300000000000039e-02
6.570515000000000327e+01 -1.314135790999999926e+03 1.192200000000000031e-02 1.192200000000000031e-02
6.576017799999999625e+01 -1.315236368000000084e+03 1.194100000000000023e-02 1.194100000000000023e-02
6.581520500000000595e+01 -1.316336943999999903e+03 1.195899999999999914e-02 1.195899999999999914e-02
6.587023299999999892e+01 -1.317437521000000061e+03 1.197800000000000080e-02 1.197800000000000080e-02
6.592525999999999442e+01 -1.318538097000000107e+03 1.199700000000000072e-02 1.199700000000000072e-02
6.598028800000000160e+01 -1.319638674000000037e+03 1.201600000000000064e-02 1.201600000000000064e-02
6.603531499999999710e+01 -1.320739250999999967e+03 1.203399999999999956e-02 1.203399999999999956e-02
6.609034300000000428e+01 -1.321839827000000014e+03 1.205299999999999948e-02 1.205299999999999948e-02
6.614536999999999978e+01 -1.322940403999999944e+03 1.207199999999999940e-02 1.207199999999999940e-02
6.620039800000000696e+01 -1.324040979999999990e+03 1.209099999999999932e-02 1.209099999999999932e-02
6.625542500000000246e+01 -1.325141556999999921e+03 1.210899999999999997e-02 1.210899999999999997e-02
6.631045299999999543e+01 -1.326242132999999967e+03 1.212799999999999989e-02 1.212799999999999989e-02
6.636548000000000513e+01 -1.327342709999999897e+03 1.214699999999999981e-02 1.214699999999999981e-02
6.642050799999999811e+01 -1.328443285999999944e+03 1.216599999999999973e-02 1.216599999999999973e-02
6.647553499999999360e+01 -1.329543863000000101e+03 1.218400000000000039e-02 1.218400000000000039e-02
6.653056300000000078e+01 -1.330644440000000031e+03 1.220300000000000031e-02 1.220300000000000031e-02
6.658558999999999628e+01 -1.331745016000000078e+03 1.222200000000000022e-02 1.222200000000000022e-02
6.664061800000000346e+01 -1.332845593000000008e+03 1.224100000000000014e-02 1.224100000000000014e-02
6.669564499999999896e+01 -1.333946169000000054e+03 1.226000000000000006e-02 1.226000000000000006e-02
6.675067300000000614e+01 -1.335046745000000101e+03 1.227800000000000072e-02 1.227800000000000072e-02
6.680570000000000164e+01 -1.336147322000000031e+03 1.229700000000000064e-02 1.229700000000000064e-02
6.686072799999999461e+01 -1.337247898000000077e+03 1.231600000000000056e-02 1.231600000000000056e-02
6.691575500000000432e+01 -1.338348475000000008e+03 1.233500000000000048e-02 1.233500000000000048e-02
6.697078299999999729e+01 -1.339449051000000054e+03 1.235299999999999940e-02 1.235299999999999940e-02
6.702581000000000699e+01 -1.340549627999999984e+03 1.237199999999999932e-02 1.237199999999999932e-02
6.708083799999999997e+01 -1.341650204000000031e+03 1.239099999999999924e-02 1.239099999999999924e-02
6.713586499999999546e+01 -1.342750780999999961e+03 1.240999999999999916e-02 1.240999999999999916e-02
6.719089300000000264e+01 -1.343851357000000007e+03 1.242900000000000081e-02 1.242900000000000081e-02
6.724591999999999814e+01 -1.344951933000000054e+03 1.244699999999999973e-02 1.244699999999999973e-02
6.730094800000000532e+01 -1.346052509999999984e+03 1.246599999999999965e-02 1.246599999999999965e-02
6.735597500000000082e+01 -1.347153086000000030e+03 1.248499999999999957e-02 1.248499999999999957e-02
6.741100299999999379e+01 -1.348253662000000077e+03 1.250399999999999949e-02 1.250399999999999949e-02
6.746603000000000350e+01 -1.349354239000000007e+03 1.252299999999999941e-02 1.252299999999999941e-02
6.752105799999999647e+01 -1.350454815000000053e+03 1.254199999999999933e-02 1.254199999999999933e-02
6.757608600000000365e+01 -1.351555391000000100e+03 1.255999999999999998e-02 1.255999999999999998e-02
6.763111299999999915e+01 -1.352655968000000030e+03 1.257899999999999990e-02 1.257899999999999990e-02
6.768614100000000633e+01 -1.353756544000000076e+03 1.259799999999999982e-02 1.259799999999999982e-02
6.774116800000000183e+01 -1.354857119999999895e+03 1.261699999999999974e-02 1.261699999999999974e-02
6.779619599999999480e+01 -1.355957697000000053e+03 1.263599999999999966e-02 1.263599999999999966e-02
6.785122300000000450e+01 -1.357058273000000099e+03 1.265499999999999958e-02 1.265499999999999958e-02
6.790625099999999748e+01 -1.358158848999999918e+03 1.267300000000000024e-02 1.267300000000000024e-02
6.796127799999999297e+01 -1.359259426000000076e+03 1.269200000000000016e-02 1.269200000000000016e-02
6.801630600000000015e+01 -1.360360001999999895e+03 1.271100000000000008e-02 1.271100000000000008e-02
6.807133299999999565e+01 -1.361460577999999941e+03 1.273000000000000000e-02 1.273000000000000000e-02
6.812636100000000283e+01 -1.362561153999999988e+03 1.274899999999999992e-02 1.274899999999999992e-02
6.818138799999999833e+01 -1.363661730999999918e+03 1.276799999999999984e-02 1.276799999999999984e-02
6.823641600000000551e+01 -1.364762306999999964e+03 1.278600000000000049e-02 1.278600000000000049e-02
6.829144300000000101e+01 -1.365862883000000011e+03 1.280500000000000041e-02 1.280500000000000041e-02
6.834647099999999398e+01 -1.366963459000000057e+03 1.282400000000000033e-02 1.282400000000000033e-02
6.840149800000000369e+01 -1.368064035000000104e+03 1.284300000000000025e-02 1.284300000000000025e-02
6.845652599999999666e+01 -1.369164612000000034e+03 1.286200000000000017e-02 1.286200000000000017e-02
6.851155300000000636e+01 -1.370265188000000080e+03 1.288100000000000009e-02 1.288100000000000009e-02
6.856658099999999934e+01 -1.371365763999999899e+03 1.290000000000000001e-02 1.290000000000000001e-02
6.862160799999999483e+01 -1.372466339999999946e+03 1.291899999999999993e-02 1.291899999999999993e-02
6.867663600000000201e+01 -1.373566915999999992e+03 1.293700000000000058e-02 1.293700000000000058e-02
6.873166299999999751e+01 -1.374667492999999922e+03 1.295600000000000050e-02 1.295600000000000050e-02
6.878669100000000469e+01 -1.375768068999999969e+03 1.297500000000000042e-02 1.297500000000000042e-02
6.884171800000000019e+01 -1.376868645000000015e+03 1.299400000000000034e-02 1.299400000000000034e-02
6.889674599999999316e+01 -1.377969221000000061e+03 1.301300000000000026e-02 1.301300000000000026e-02
6.895177300000000287e+01 -1.379069797000000108e+03 1.303200000000000018e-02 1.303200000000000018e-02
6.900680099999999584e+01 -1.380170372999999927e+03 1.305100000000000010e-02 1.305100000000000010e-02
6.906182800000000555e+01 -1.381270948999999973e+03 1.307000000000000002e-02 1.307000000000000002e-02
6.911685599999999852e+01 -1.382371525000000020e+03 1.308899999999999994e-02 1.308899999999999994e-02
6.917188299999999401e+01 -1.383472101000000066e+03 1.310799999999999986e-02 1.310799999999999986e-02
6.922691100000000120e+01 -1.384572677999999996e+03 1.312600000000000051e-02 1.312600000000000051e-02
6.928193799999999669e+01 -1.385673254000000043e+03 1.314500000000000043e-02 1.314500000000000043e-02
6.933696600000000387e+01 -1.386773830000000089e+03 1.316400000000000035e-02 1.316400000000000035e-02
6.939199299999999937e+01 -1.387874405999999908e+03 1.318300000000000027e-02 1.318300000000000027e-02
6.944702100000000655e+01 -1.388974981999999954e+03 1.320200000000000019e-02 1.320200000000000019e-02
6.950204800000000205e+01 -1.390075558000000001e+03 1.322100000000000011e-02 1.322100000000000011e-02
6.955707599999999502e+01 -1.391176134000000047e+03 1.324000000000000003e-02 1.324000000000000003e-02
6.961210400000000220e+01 -1.392276710000000094e+03 1.325899999999999995e-02 1.325899999999999995e-02
6.966713099999999770e+01 -1.393377285999999913e+03 1.327799999999999987e-02 1.327799999999999987e-02
6.972215900000000488e+01 -1.394477861999999959e+03 1.329699999999999979e-02 1.329699999999999979e-02
6.977718600000000038e+01 -1.395578438000000006e+03 1.331599999999999971e-02 1.331599999999999971e-02
6.983221399999999335e+01 -1.396679014000000052e+03 1.333499999999999963e-02 1.333499999999999963e-02
6.988724100000000305e+01 -1.397779590000000098e+03 1.335399999999999955e-02 1.335399999999999955e-02
6.994226899999999603e+01 -1.398880165999999917e+03 1.337299999999999947e-02 1.337299999999999947e-02
6.999729600000000573e+01 -1.399980741999999964e+03 1.339199999999999939e-02 1.339199999999999939e-02
7.005232399999999870e+01 -1.401081318000000010e+03 1.341000000000000004e-02 1.341000000000000004e-02
7.010735099999999420e+01 -1.402181894000000057e+03 1.342899999999999996e-02 1.342899999999999996e-02
7.016237900000000138e+01 -1.403282470000000103e+03 1.344799999999999988e-02 1.344799999999999988e-02
7.021740599999999688e+01 -1.404383045999999922e+03 1.346699999999999980e-02 1.346699999999999980e-02
7.027243400000000406e+01 -1.405483621999999968e+03 1.348599999999999972e-02 1.348599999999999972e-02
7.032746099999999956e+01 -1.406584196999999904e+03 1.350499999999999964e-02 1.350499999999999964e-02
7.038248900000000674e+01 -1.407684772999999950e+03 1.352399999999999956e-02 1.352399999999999956e-02
7.043751600000000224e+01 -1.408785348999999997e+03 1.354299999999999948e-02 1.354299999999999948e-02
7.049254399999999521e+01 -1.409885925000000043e+03 1.356199999999999940e-02 1.356199999999999940e-02
7.054757100000000491e+01 -1.410986501000000089e+03 1.358099999999999932e-02 1.358099999999999932e-02
7.060259899999999789e+01 -1.412087076999999908e+03 1.359999999999999924e-02 1.359999999999999924e-02
7.065762599999999338e+01 -1.413187652999999955e+03 1.361899999999999916e-02 1.361899999999999916e-02
7.071265400000000056e+01 -1.414288229000000001e+03 1.363800000000000082e-02 1.363800000000000082e-02
7.076768099999999606e+01 -1.415388805000000048e+03 1.365700000000000074e-02 1.365700000000000074e-02
7.082270900000000324e+01 -1.416489379999999983e+03 1.367600000000000066e-02 1.367600000000000066e-02
7.087773599999999874e+01 -1.417589956000000029e+03 1.369500000000000058e-02 1.369500000000000058e-02
7.093276400000000592e+01 -1.418690532000000076e+03 1.371400000000000050e-02 1.371400000000000050e-02
7.098779100000000142e+01 -1.419791107999999895e+03 1.373300000000000042e-02 1.373300000000000042e-02
7.104281899999999439e+01 -1.420891683999999941e+03 1.375200000000000033e-02 1.375200000000000033e-02
7.109784600000000410e+01 -1.421992259999999987e+03 1.377100000000000025e-02 1.377100000000000025e-02
7.115287399999999707e+01 -1.423092834999999923e+03 1.379000000000000017e-02 1.379000000000000017e-02
7.120790100000000677e+01 -1.424193410999999969e+03 1.380900000000000009e-02 1.380900000000000009e-02
7.126292899999999975e+01 -1.425293987000000016e+03 1.382800000000000001e-02 1.382800000000000001e-02
7.131795599999999524e+01 -1.426394563000000062e+03 1.384699999999999993e-02 1.384699999999999993e-02
7.137298400000000242e+01 -1.427495139000000108e+03 1.386599999999999985e-02 1.386599999999999985e-02
7.142801099999999792e+01 -1.428595714000000044e+03 1.388499999999999977e-02 1.388499999999999977e-02
7.148303900000000510e+01 -1.429696290000000090e+03 1.390399999999999969e-02 1.390399999999999969e-02
7.153806699999999807e+01 -1.430796865999999909e+03 1.392299999999999961e-02 1.392299999999999961e-02
7.159309399999999357e+01 -1.431897441999999955e+03 1.394199999999999953e-02 1.394199999999999953e-02
7.164812200000000075e+01 -1.432998016999999891e+03 1.396099999999999945e-02 1.396099999999999945e-02
7.170314899999999625e+01 -1.434098592999999937e+03 1.397999999999999937e-02 1.397999999999999937e-02

